Detection of phase transition in generalized P\'olya urn in information cascade experiment

We propose a method of detecting a phase transition in a generalized P\'olya urn in an information cascade experiment. The method is based on the asymptotic behavior of the correlation $C(t)$ between the first subject's choice and the $t+1$-th subject's choice, the limit value of which, $c\equiv \lim_{t\to \infty}C(t)$, is the order parameter of the phase transition. To verify the method, we perform a voting experiment using two-choice questions. An urn X is chosen at random from two urns A and B, which contain red and blue balls in different configurations. Subjects sequentially guess whether X is A or B using information about the prior subjects' choices and the color of a ball randomly drawn from X. The color tells the subject which is X with probability $q$. We set $q\in \{5/9,6/9,7/9,8/9\}$ by controlling the configurations of red and blue balls in A and B. The (average) lengths of the sequence of the subjects are 63, 63, 54.0, and 60.5 for $q\in \{5/9,6/9,7/9,8/9\}$, respectively. We describe the sequential voting process by a nonlinear P\'olya urn model. The model suggests the possibility of a phase transition when $q$ changes. We show that $c>0\,\,\,(=0)$ for $q=5/9,6/9\,\,\,(7/9,8/9 )$ and detect the phase transition using the proposed method.

==> EXP-II.csv <==
q,i,t,X,S,ID,C 
6,1,1,1,1,1,0 
6,1,2,1,1,33,0 
6,1,3,0,0,32,0 
6,1,4,1,1,31,0 
6,1,5,1,1,30,0 
6,1,6,1,1,29,0 
6,1,7,1,1,28,0 
6,1,8,1,1,27,0 
6,1,9,1,1,26,0 
6,1,10,1,1,25,0 
6,1,11,1,1,24,0 
6,1,12,1,1,23,0 
6,1,13,1,0,22,0 
6,1,14,1,1,21,0 
6,1,15,0,0,20,0 
6,1,16,1,1,19,0 
6,1,17,1,0,18,0 
6,1,18,1,1,17,0 
6,1,19,0,0,16,0 
6,1,20,1,1,15,0 
6,1,21,0,0,14,0 
6,1,22,1,1,13,0 
6,1,23,1,1,12,0 
6,1,24,1,1,11,0 
6,1,25,1,1,10,0 
6,1,26,1,1,9,0 
6,1,27,1,1,8,0 
6,1,28,1,1,7,0 
6,1,29,1,0,6,0 
6,1,30,1,1,5,0 
6,1,31,1,1,4,0 
6,1,32,1,1,3,0 
6,1,33,1,0,2,0 
6,2,1,0,0,2,0 
6,2,2,1,1,1,0 
6,2,3,1,1,33,0 
6,2,4,1,1,32,0 
6,2,5,1,1,31,0 
6,2,6,1,1,30,0 
6,2,7,1,0,29,0 
6,2,8,1,0,28,0 
6,2,9,1,1,27,0 
6,2,10,1,0,26,0 
6,2,11,1,1,25,0 
6,2,12,1,1,24,0 
6,2,13,1,0,23,0 
6,2,14,1,1,22,0 
6,2,15,1,1,21,0 
6,2,16,0,0,20,0 
6,2,17,1,0,19,0 
6,2,18,1,0,18,0 
6,2,19,0,0,17,0 
6,2,20,1,1,16,0 
6,2,21,1,0,15,0 
6,2,22,0,0,14,0 
6,2,23,0,0,13,0 
6,2,24,1,1,12,0 
6,2,25,1,1,11,0 
6,2,26,1,1,10,0 
6,2,27,1,0,9,0 
6,2,28,1,1,8,0 
6,2,29,1,1,7,0 
6,2,30,1,1,6,0 
6,2,31,1,0,5,0 
6,2,32,1,1,4,0 
6,2,33,1,1,3,0 
6,3,1,1,1,3,0 
6,3,2,1,1,2,0 
6,3,3,1,0,1,0 
6,3,4,1,1,33,0 
6,3,5,0,0,32,0 
6,3,6,1,0,31,0 
6,3,7,1,1,30,0 
6,3,8,1,1,29,0 
6,3,9,1,0,28,0 
6,3,10,1,0,27,0 
6,3,11,1,0,26,0 
6,3,12,1,1,25,0 
6,3,13,1,0,24,0 
6,3,14,1,0,23,0 
6,3,15,1,1,22,0 
6,3,16,1,1,21,0 
6,3,17,1,1,20,0 
6,3,18,1,1,19,0 
6,3,19,1,1,18,0 
6,3,20,1,1,17,0 
6,3,21,1,1,16,0 
6,3,22,1,1,15,0 
6,3,23,1,1,14,0 
6,3,24,1,0,13,0 
6,3,25,0,0,12,0 
6,3,26,1,1,11,0 
6,3,27,1,1,10,0 
6,3,28,1,1,9,0 
6,3,29,1,1,8,0 
6,3,30,1,1,7,0 
6,3,31,1,1,6,0 
6,3,32,1,1,5,0 
6,3,33,1,1,4,0 
6,4,1,1,1,4,0 
6,4,2,0,0,3,0 
6,4,3,1,1,2,0 
6,4,4,1,1,1,0 
6,4,5,1,1,33,0 
6,4,6,1,0,32,0 
6,4,7,1,1,31,0 
6,4,8,1,1,30,0 
6,4,9,1,1,29,0 
6,4,10,1,1,28,0 
6,4,11,1,0,27,0 
6,4,12,1,1,26,0 
6,4,13,1,1,25,0 
6,4,14,1,1,24,0 
6,4,15,1,1,23,0 
6,4,16,1,1,22,0 
6,4,17,1,1,21,0 
6,4,18,1,0,20,0 
6,4,19,1,0,19,0 
6,4,20,1,1,18,0 
6,4,21,1,1,17,0 
6,4,22,1,1,16,0 
6,4,23,1,0,15,0 
6,4,24,0,0,14,0 
6,4,25,1,0,13,0 
6,4,26,1,1,12,0 
6,4,27,1,0,11,0 
6,4,28,1,1,10,0 
6,4,29,1,0,9,0 
6,4,30,1,1,8,0 
6,4,31,1,1,7,0 
6,4,32,1,1,6,0 
6,4,33,1,0,5,0 
6,5,1,1,1,5,0 
6,5,2,1,1,4,0 
6,5,3,1,1,3,0 
6,5,4,1,0,2,0 
6,5,5,1,1,1,0 
6,5,6,1,1,33,0 
6,5,7,1,1,32,0 
6,5,8,1,1,31,0 
6,5,9,1,1,30,0 
6,5,10,1,1,29,0 
6,5,11,1,1,28,0 
6,5,12,1,1,27,0 
6,5,13,1,1,26,0 
6,5,14,1,1,25,0 
6,5,15,1,1,24,0 
6,5,16,1,1,23,0 
6,5,17,1,0,22,0 
6,5,18,1,1,21,0 
6,5,19,1,0,20,0 
6,5,20,1,1,19,0 
6,5,21,1,0,18,0 
6,5,22,1,1,17,0 
6,5,23,0,0,16,0 
6,5,24,1,1,15,0 
6,5,25,1,1,14,0 
6,5,26,1,1,13,0 
6,5,27,1,1,12,0 
6,5,28,1,1,11,0 
6,5,29,1,1,10,0 
6,5,30,1,0,9,0 
6,5,31,1,0,8,0 
6,5,32,1,1,7,0 
6,5,33,1,1,6,0 
6,6,1,1,1,6,0 
6,6,2,1,1,5,0 
6,6,3,1,1,4,0 
6,6,4,1,0,3,0 
6,6,5,1,1,2,0 
6,6,6,1,0,1,0 
6,6,7,1,1,33,0 
6,6,8,1,1,32,0 
6,6,9,1,0,31,0 
6,6,10,1,1,30,0 
6,6,11,1,1,29,0 
6,6,12,1,1,28,0 
6,6,13,1,0,27,0 
6,6,14,1,1,26,0 
6,6,15,1,0,25,0 
6,6,16,1,0,24,0 
6,6,17,0,0,23,0 
6,6,18,1,1,22,0 
6,6,19,1,1,21,0 
6,6,20,1,1,20,0 
6,6,21,1,0,19,0 
6,6,22,1,1,18,0 
6,6,23,0,0,17,0 
6,6,24,0,0,16,0 
6,6,25,1,0,15,0 
6,6,26,1,1,14,0 
6,6,27,1,1,13,0 
6,6,28,0,0,12,0 
6,6,29,1,1,11,0 
6,6,30,1,1,10,0 
6,6,31,1,1,9,0 
6,6,32,1,1,8,0 
6,6,33,1,0,7,0 
6,7,1,1,1,7,0 
6,7,2,1,1,6,0 
6,7,3,1,1,5,0 
6,7,4,0,0,4,0 
6,7,5,1,1,3,0 
6,7,6,1,0,2,0 
6,7,7,1,0,1,0 
6,7,8,1,1,33,0 
6,7,9,1,1,32,0 
6,7,10,1,1,31,0 
6,7,11,1,1,30,0 
6,7,12,1,1,29,0 
6,7,13,1,1,28,0 
6,7,14,1,1,27,0 
6,7,15,1,0,26,0 
6,7,16,1,1,25,0 
6,7,17,1,0,24,0 
6,7,18,1,1,23,0 
6,7,19,1,1,22,0 
6,7,20,1,0,21,0 
6,7,21,1,1,20,0 
6,7,22,1,1,19,0 
6,7,23,1,1,18,0 
6,7,24,1,1,17,0 
6,7,25,1,1,16,0 
6,7,26,1,1,15,0 
6,7,27,0,0,14,0 
6,7,28,1,1,13,0 
6,7,29,0,0,12,0 
6,7,30,1,0,11,0 
6,7,31,1,1,10,0 
6,7,32,1,1,9,0 
6,7,33,1,1,8,0 
6,8,1,1,1,8,0 
6,8,2,1,1,7,0 
6,8,3,1,1,6,0 
6,8,4,1,1,5,0 
6,8,5,0,0,4,0 
6,8,6,1,1,3,0 
6,8,7,1,1,2,0 
6,8,8,1,1,1,0 
6,8,9,1,0,33,0 
6,8,10,1,1,32,0 
6,8,11,1,1,31,0 
6,8,12,1,1,30,0 
6,8,13,1,1,29,0 
6,8,14,1,1,28,0 
6,8,15,1,1,27,0 
6,8,16,1,1,26,0 
6,8,17,1,1,25,0 
6,8,18,1,1,24,0 
6,8,19,1,1,23,0 
6,8,20,1,1,22,0 
6,8,21,1,0,21,0 
6,8,22,1,1,20,0 
6,8,23,1,1,19,0 
6,8,24,1,0,18,0 
6,8,25,1,1,17,0 
6,8,26,0,0,16,0 
6,8,27,1,1,15,0 
6,8,28,1,1,14,0 
6,8,29,1,1,13,0 
6,8,30,1,1,12,0 
6,8,31,1,1,11,0 
6,8,32,1,0,10,0 
6,8,33,1,0,9,0 
6,9,1,1,1,9,0 
6,9,2,0,0,8,0 
6,9,3,0,0,7,0 
6,9,4,0,0,6,0 
6,9,5,0,1,5,0 
6,9,6,0,0,4,0 
6,9,7,0,1,3,0 
6,9,8,0,0,2,0 
6,9,9,0,1,1,0 
6,9,10,1,1,33,0 
6,9,11,0,1,32,0 
6,9,12,0,1,31,0 
6,9,13,0,1,30,0 
6,9,14,0,1,29,0 
6,9,15,0,1,28,0 
6,9,16,1,0,27,0 
6,9,17,0,1,26,0 
6,9,18,0,0,25,0 
6,9,19,0,1,24,0 
6,9,20,0,1,23,0 
6,9,21,0,0,22,0 
6,9,22,0,0,21,0 
6,9,23,1,1,20,0 
6,9,24,0,1,19,0 
6,9,25,1,1,18,0 
6,9,26,1,1,17,0 
6,9,27,1,1,16,0 
6,9,28,1,1,15,0 
6,9,29,1,1,14,0 
6,9,30,0,1,13,0 
6,9,31,1,1,12,0 
6,9,32,0,1,11,0 
6,9,33,0,1,10,0 
6,10,1,1,1,10,0 
6,10,2,0,0,9,0 
6,10,3,0,0,8,0 
6,10,4,0,0,7,0 
6,10,5,0,1,6,0 
6,10,6,0,0,5,0 
6,10,7,0,0,4,0 
6,10,8,0,1,3,0 
6,10,9,0,0,2,0 
6,10,10,0,1,1,0 
6,10,11,0,1,33,0 
6,10,12,0,1,32,0 
6,10,13,0,1,31,0 
6,10,14,0,1,30,0 
6,10,15,0,1,29,0 
6,10,16,0,1,28,0 
6,10,17,0,1,27,0 
6,10,18,0,0,26,0 
6,10,19,0,1,25,0 
6,10,20,0,0,24,0 
6,10,21,0,0,23,0 
6,10,22,0,1,22,0 
6,10,23,0,1,21,0 
6,10,24,1,0,20,0 
6,10,25,0,1,19,0 
6,10,26,0,1,18,0 
6,10,27,1,1,17,0 
6,10,28,1,1,16,0 
6,10,29,0,0,15,0 
6,10,30,1,1,14,0 
6,10,31,0,1,13,0 
6,10,32,1,1,12,0 
6,10,33,0,1,11,0 
6,11,1,1,1,11,0 
6,11,2,1,1,10,0 
6,11,3,1,1,9,0 
6,11,4,1,1,8,0 
6,11,5,1,1,7,0 
6,11,6,1,1,6,0 
6,11,7,1,1,5,0 
6,11,8,1,1,4,0 
6,11,9,1,1,3,0 
6,11,10,1,0,2,0 
6,11,11,1,1,1,0 
6,11,12,1,0,33,0 
6,11,13,1,1,32,0 
6,11,14,1,0,31,0 
6,11,15,1,0,30,0 
6,11,16,1,1,29,0 
6,11,17,1,0,28,0 
6,11,18,1,1,27,0 
6,11,19,1,0,26,0 
6,11,20,1,1,25,0 
6,11,21,1,0,24,0 
6,11,22,1,1,23,0 
6,11,23,1,1,22,0 
6,11,24,1,1,21,0 
6,11,25,1,1,20,0 
6,11,26,1,0,19,0 
6,11,27,1,1,18,0 
6,11,28,1,1,17,0 
6,11,29,1,1,16,0 
6,11,30,1,1,15,0 
6,11,31,1,1,14,0 
6,11,32,1,0,13,0 
6,11,33,0,0,12,0 
6,12,1,0,0,12,0 
6,12,2,1,1,11,0 
6,12,3,1,1,10,0 
6,12,4,0,0,9,0 
6,12,5,1,1,8,0 
6,12,6,0,0,7,0 
6,12,7,1,1,6,0 
6,12,8,1,1,5,0 
6,12,9,1,1,4,0 
6,12,10,1,0,3,0 
6,12,11,1,0,2,0 
6,12,12,1,1,1,0 
6,12,13,1,0,33,0 
6,12,14,0,0,32,0 
6,12,15,1,1,31,0 
6,12,16,1,0,30,0 
6,12,17,1,0,29,0 
6,12,18,1,1,28,0 
6,12,19,1,1,27,0 
6,12,20,1,0,26,0 
6,12,21,1,1,25,0 
6,12,22,1,0,24,0 
6,12,23,1,1,23,0 
6,12,24,1,1,22,0 
6,12,25,1,0,21,0 
6,12,26,1,1,20,0 
6,12,27,1,1,19,0 
6,12,28,1,0,18,0 
6,12,29,1,1,17,0 
6,12,30,0,0,16,0 
6,12,31,1,1,15,0 
6,12,32,0,0,14,0 
6,12,33,1,1,13,0 
6,13,1,0,0,13,0 
6,13,2,0,0,12,0 
6,13,3,0,1,11,0 
6,13,4,0,0,10,0 
6,13,5,0,0,9,0 
6,13,6,0,1,8,0 
6,13,7,0,1,7,0 
6,13,8,0,1,6,0 
6,13,9,0,1,5,0 
6,13,10,0,1,4,0 
6,13,11,0,1,3,0 
6,13,12,0,1,2,0 
6,13,13,0,1,1,0 
6,13,14,0,1,33,0 
6,13,15,0,1,32,0 
6,13,16,0,1,31,0 
6,13,17,0,1,30,0 
6,13,18,0,1,29,0 
6,13,19,0,1,28,0 
6,13,20,0,1,27,0 
6,13,21,0,1,26,0 
6,13,22,0,1,25,0 
6,13,23,0,1,24,0 
6,13,24,0,0,23,0 
6,13,25,0,1,22,0 
6,13,26,0,1,21,0 
6,13,27,0,1,20,0 
6,13,28,0,1,19,0 
6,13,29,0,0,18,0 
6,13,30,1,1,17,0 
6,13,31,1,1,16,0 
6,13,32,0,1,15,0 
6,13,33,1,1,14,0 
6,14,1,1,1,14,0 
6,14,2,1,1,13,0 
6,14,3,0,0,12,0 
6,14,4,1,1,11,0 
6,14,5,1,1,10,0 
6,14,6,1,0,9,0 
6,14,7,1,1,8,0 
6,14,8,1,1,7,0 
6,14,9,1,1,6,0 
6,14,10,1,0,5,0 
6,14,11,0,0,4,0 
6,14,12,1,1,3,0 
6,14,13,1,0,2,0 
6,14,14,1,1,1,0 
6,14,15,0,0,33,0 
6,14,16,1,1,32,0 
6,14,17,1,1,31,0 
6,14,18,1,1,30,0 
6,14,19,1,0,29,0 
6,14,20,1,0,28,0 
6,14,21,1,1,27,0 
6,14,22,1,0,26,0 
6,14,23,1,1,25,0 
6,14,24,1,1,24,0 
6,14,25,1,1,23,0 
6,14,26,1,0,22,0 
6,14,27,1,1,21,0 
6,14,28,1,1,20,0 
6,14,29,1,1,19,0 
6,14,30,1,1,18,0 
6,14,31,1,1,17,0 
6,14,32,0,0,16,0 
6,14,33,1,1,15,0 
6,15,1,1,1,15,0 
6,15,2,1,1,14,0 
6,15,3,1,1,13,0 
6,15,4,1,1,12,0 
6,15,5,1,1,11,0 
6,15,6,1,1,10,0 
6,15,7,1,1,9,0 
6,15,8,1,1,8,0 
6,15,9,1,0,7,0 
6,15,10,1,1,6,0 
6,15,11,1,0,5,0 
6,15,12,1,1,4,0 
6,15,13,1,0,3,0 
6,15,14,1,0,2,0 
6,15,15,1,1,1,0 
6,15,16,1,0,33,0 
6,15,17,0,1,32,0 
6,15,18,1,1,31,0 
6,15,19,1,0,30,0 
6,15,20,1,0,29,0 
6,15,21,1,0,28,0 
6,15,22,1,1,27,0 
6,15,23,1,1,26,0 
6,15,24,1,1,25,0 
6,15,25,1,0,24,0 
6,15,26,1,1,23,0 
6,15,27,1,0,22,0 
6,15,28,1,1,21,0 
6,15,29,1,1,20,0 
6,15,30,1,0,19,0 
6,15,31,1,1,18,0 
6,15,32,1,1,17,0 
6,15,33,1,1,16,0 
6,16,1,1,1,16,0 
6,16,2,0,0,15,0 
6,16,3,1,1,14,0 
6,16,4,1,1,13,0 
6,16,5,1,1,12,0 
6,16,6,1,1,11,0 
6,16,7,1,1,10,0 
6,16,8,1,1,9,0 
6,16,9,1,1,8,0 
6,16,10,0,0,7,0 
6,16,11,1,1,6,0 
6,16,12,1,0,5,0 
6,16,13,1,1,4,0 
6,16,14,1,1,3,0 
6,16,15,1,0,2,0 
6,16,16,1,1,1,0 
6,16,17,1,1,33,0 
6,16,18,1,0,32,0 
6,16,19,1,1,31,0 
6,16,20,1,0,30,0 
6,16,21,1,0,29,0 
6,16,22,1,0,28,0 
6,16,23,1,1,27,0 
6,16,24,1,1,26,0 
6,16,25,1,0,25,0 
6,16,26,1,1,24,0 
6,16,27,1,1,23,0 
6,16,28,1,0,22,0 
6,16,29,1,0,21,0 
6,16,30,1,1,20,0 
6,16,31,1,0,19,0 
6,16,32,1,1,18,0 
6,16,33,1,1,17,0 
6,17,1,1,1,17,0 
6,17,2,1,1,16,0 
6,17,3,1,1,15,0 
6,17,4,1,1,14,0 
6,17,5,1,1,13,0 
6,17,6,1,1,12,0 
6,17,7,1,1,11,0 
6,17,8,1,1,10,0 
6,17,9,1,1,9,0 
6,17,10,1,1,8,0 
6,17,11,1,1,7,0 
6,17,12,1,0,6,0 
6,17,13,1,1,5,0 
6,17,14,1,1,4,0 
6,17,15,1,0,3,0 
6,17,16,1,0,2,0 
6,17,17,1,1,1,0 
6,17,18,1,1,33,0 
6,17,19,1,1,32,0 
6,17,20,1,1,31,0 
6,17,21,1,1,30,0 
6,17,22,1,0,29,0 
6,17,23,1,1,28,0 
6,17,24,1,0,27,0 
6,17,25,1,1,26,0 
6,17,26,1,1,25,0 
6,17,27,1,1,24,0 
6,17,28,1,1,23,0 
6,17,29,1,1,22,0 
6,17,30,1,1,21,0 
6,17,31,0,1,20,0 
6,17,32,1,1,19,0 
6,17,33,1,0,18,0 
6,18,1,0,0,18,0 
6,18,2,1,1,17,0 
6,18,3,1,1,16,0 
6,18,4,1,1,15,0 
6,18,5,1,1,14,0 
6,18,6,1,1,13,0 
6,18,7,1,1,12,0 
6,18,8,1,1,11,0 
6,18,9,1,1,10,0 
6,18,10,1,1,9,0 
6,18,11,1,1,8,0 
6,18,12,1,1,7,0 
6,18,13,1,1,6,0 
6,18,14,1,0,5,0 
6,18,15,1,1,4,0 
6,18,16,1,0,3,0 
6,18,17,1,1,2,0 
6,18,18,1,1,1,0 
6,18,19,1,0,33,0 
6,18,20,1,1,32,0 
6,18,21,1,1,31,0 
6,18,22,1,1,30,0 
6,18,23,1,0,29,0 
6,18,24,1,1,28,0 
6,18,25,1,0,27,0 
6,18,26,1,1,26,0 
6,18,27,1,1,25,0 
6,18,28,1,1,24,0 
6,18,29,1,0,23,0 
6,18,30,1,1,22,0 
6,18,31,1,0,21,0 
6,18,32,1,1,20,0 
6,18,33,1,1,19,0 
6,19,1,1,1,19,0 
6,19,2,1,1,18,0 
6,19,3,1,1,17,0 
6,19,4,0,0,16,0 
6,19,5,1,0,15,0 
6,19,6,1,1,14,0 
6,19,7,1,1,13,0 
6,19,8,1,1,12,0 
6,19,9,1,0,11,0 
6,19,10,1,0,10,0 
6,19,11,1,1,9,0 
6,19,12,1,0,8,0 
6,19,13,1,1,7,0 
6,19,14,1,1,6,0 
6,19,15,1,1,5,0 
6,19,16,1,1,4,0 
6,19,17,1,1,3,0 
6,19,18,1,0,2,0 
6,19,19,1,1,1,0 
6,19,20,1,0,33,0 
6,19,21,0,0,32,0 
6,19,22,1,1,31,0 
6,19,23,1,0,30,0 
6,19,24,1,0,29,0 
6,19,25,1,0,28,0 
6,19,26,1,1,27,0 
6,19,27,1,0,26,0 
6,19,28,1,0,25,0 
6,19,29,1,1,24,0 
6,19,30,1,1,23,0 
6,19,31,1,1,22,0 
6,19,32,1,1,21,0 
6,19,33,1,1,20,0 
6,20,1,1,1,20,0 
6,20,2,1,1,19,0 
6,20,3,1,0,18,0 
6,20,4,1,1,17,0 
6,20,5,1,1,16,0 
6,20,6,1,1,15,0 
6,20,7,1,1,14,0 
6,20,8,1,1,13,0 
6,20,9,1,1,12,0 
6,20,10,1,1,11,0 
6,20,11,1,0,10,0 
6,20,12,1,1,9,0 
6,20,13,1,0,8,0 
6,20,14,1,0,7,0 
6,20,15,1,0,6,0 
6,20,16,1,1,5,0 
6,20,17,1,1,4,0 
6,20,18,1,1,3,0 
6,20,19,1,1,2,0 
6,20,20,1,0,1,0 
6,20,21,1,1,33,0 
6,20,22,1,0,32,0 
6,20,23,1,1,31,0 
6,20,24,1,0,30,0 
6,20,25,1,1,29,0 
6,20,26,1,1,28,0 
6,20,27,1,1,27,0 
6,20,28,1,1,26,0 
6,20,29,1,1,25,0 
6,20,30,1,1,24,0 
6,20,31,1,1,23,0 
6,20,32,1,0,22,0 
6,20,33,1,0,21,0 
6,21,1,0,0,21,0 
6,21,2,0,0,20,0 
6,21,3,0,1,19,0 
6,21,4,0,1,18,0 
6,21,5,0,1,17,0 
6,21,6,0,0,16,0 
6,21,7,0,0,15,0 
6,21,8,1,1,14,0 
6,21,9,0,1,13,0 
6,21,10,0,0,12,0 
6,21,11,0,0,11,0 
6,21,12,0,1,10,0 
6,21,13,0,1,9,0 
6,21,14,0,1,8,0 
6,21,15,1,1,7,0 
6,21,16,0,1,6,0 
6,21,17,0,1,5,0 
6,21,18,0,1,4,0 
6,21,19,0,0,3,0 
6,21,20,0,0,2,0 
6,21,21,0,1,1,0 
6,21,22,1,1,33,0 
6,21,23,0,1,32,0 
6,21,24,0,1,31,0 
6,21,25,0,0,30,0 
6,21,26,0,1,29,0 
6,21,27,0,0,28,0 
6,21,28,1,1,27,0 
6,21,29,0,1,26,0 
6,21,30,0,1,25,0 
6,21,31,0,1,24,0 
6,21,32,0,1,23,0 
6,21,33,0,1,22,0 
6,22,1,0,0,22,0 
6,22,2,0,0,21,0 
6,22,3,0,0,20,0 
6,22,4,0,1,19,0 
6,22,5,0,1,18,0 
6,22,6,0,1,17,0 
6,22,7,1,0,16,0 
6,22,8,0,1,15,0 
6,22,9,1,1,14,0 
6,22,10,1,1,13,0 
6,22,11,1,1,12,0 
6,22,12,1,1,11,0 
6,22,13,0,1,10,0 
6,22,14,1,1,9,0 
6,22,15,1,1,8,0 
6,22,16,0,0,7,0 
6,22,17,1,1,6,0 
6,22,18,0,0,5,0 
6,22,19,1,0,4,0 
6,22,20,0,0,3,0 
6,22,21,1,1,2,0 
6,22,22,0,1,1,0 
6,22,23,1,1,33,0 
6,22,24,1,1,32,0 
6,22,25,0,0,31,0 
6,22,26,1,1,30,0 
6,22,27,1,1,29,0 
6,22,28,1,1,28,0 
6,22,29,0,0,27,0 
6,22,30,1,1,26,0 
6,22,31,0,0,25,0 
6,22,32,1,1,24,0 
6,22,33,1,1,23,0 
6,23,1,1,0,23,0 
6,23,2,1,1,22,0 
6,23,3,1,0,21,0 
6,23,4,0,0,20,0 
6,23,5,1,1,19,0 
6,23,6,1,1,18,0 
6,23,7,1,1,17,0 
6,23,8,1,1,16,0 
6,23,9,1,1,15,0 
6,23,10,1,1,14,0 
6,23,11,1,1,13,0 
6,23,12,1,1,12,0 
6,23,13,1,0,11,0 
6,23,14,1,1,10,0 
6,23,15,1,1,9,0 
6,23,16,1,0,8,0 
6,23,17,1,1,7,0 
6,23,18,1,1,6,0 
6,23,19,1,1,5,0 
6,23,20,1,1,4,0 
6,23,21,1,1,3,0 
6,23,22,1,1,2,0 
6,23,23,1,1,1,0 
6,23,24,1,1,33,0 
6,23,25,1,0,32,0 
6,23,26,1,1,31,0 
6,23,27,1,1,30,0 
6,23,28,1,1,29,0 
6,23,29,1,0,28,0 
6,23,30,1,1,27,0 
6,23,31,1,0,26,0 
6,23,32,1,1,25,0 
6,23,33,1,0,24,0 
6,24,1,0,0,24,0 
6,24,2,1,1,23,0 
6,24,3,1,1,22,0 
6,24,4,1,1,21,0 
6,24,5,1,1,20,0 
6,24,6,1,1,19,0 
6,24,7,1,1,18,0 
6,24,8,1,1,17,0 
6,24,9,1,1,16,0 
6,24,10,1,1,15,0 
6,24,11,1,1,14,0 
6,24,12,1,1,13,0 
6,24,13,0,0,12,0 
6,24,14,1,1,11,0 
6,24,15,1,1,10,0 
6,24,16,1,0,9,0 
6,24,17,1,1,8,0 
6,24,18,1,1,7,0 
6,24,19,0,1,6,0 
6,24,20,1,1,5,0 
6,24,21,1,1,4,0 
6,24,22,1,0,3,0 
6,24,23,1,1,2,0 
6,24,24,1,1,1,0 
6,24,25,1,1,33,0 
6,24,26,1,1,32,0 
6,24,27,1,1,31,0 
6,24,28,1,1,30,0 
6,24,29,1,0,29,0 
6,24,30,1,1,28,0 
6,24,31,1,1,27,0 
6,24,32,1,1,26,0 
6,24,33,1,0,25,0 
6,25,1,1,1,25,0 
6,25,2,1,1,24,0 
6,25,3,1,1,23,0 
6,25,4,1,1,22,0 
6,25,5,1,0,21,0 
6,25,6,1,1,20,0 
6,25,7,1,0,19,0 
6,25,8,1,0,18,0 
6,25,9,1,1,17,0 
6,25,10,1,1,16,0 
6,25,11,1,1,15,0 
6,25,12,1,1,14,0 
6,25,13,1,1,13,0 
6,25,14,0,0,12,0 
6,25,15,1,1,11,0 
6,25,16,1,1,10,0 
6,25,17,1,1,9,0 
6,25,18,1,1,8,0 
6,25,19,1,0,7,0 
6,25,20,1,1,6,0 
6,25,21,1,0,5,0 
6,25,22,1,1,4,0 
6,25,23,1,1,3,0 
6,25,24,1,1,2,0 
6,25,25,1,1,1,0 
6,25,26,1,1,33,0 
6,25,27,1,1,32,0 
6,25,28,1,0,31,0 
6,25,29,1,1,30,0 
6,25,30,1,0,29,0 
6,25,31,1,1,28,0 
6,25,32,1,1,27,0 
6,25,33,1,1,26,0 
6,26,1,1,1,26,0 
6,26,2,0,0,25,0 
6,26,3,0,0,24,0 
6,26,4,0,0,23,0 
6,26,5,0,0,22,0 
6,26,6,0,1,21,0 
6,26,7,1,1,20,0 
6,26,8,0,0,19,0 
6,26,9,0,0,18,0 
6,26,10,1,1,17,0 
6,26,11,1,1,16,0 
6,26,12,1,1,15,0 
6,26,13,1,1,14,0 
6,26,14,1,1,13,0 
6,26,15,1,1,12,0 
6,26,16,1,1,11,0 
6,26,17,1,0,10,0 
6,26,18,1,1,9,0 
6,26,19,0,0,8,0 
6,26,20,1,1,7,0 
6,26,21,1,1,6,0 
6,26,22,1,1,5,0 
6,26,23,1,1,4,0 
6,26,24,1,1,3,0 
6,26,25,1,0,2,0 
6,26,26,1,1,1,0 
6,26,27,1,1,33,0 
6,26,28,0,1,32,0 
6,26,29,1,1,31,0 
6,26,30,1,1,30,0 
6,26,31,1,1,29,0 
6,26,32,1,0,28,0 
6,26,33,1,1,27,0 
6,27,1,1,1,27,0 
6,27,2,1,1,26,0 
6,27,3,1,1,25,0 
6,27,4,1,1,24,0 
6,27,5,1,1,23,0 
6,27,6,1,1,22,0 
6,27,7,1,1,21,0 
6,27,8,1,1,20,0 
6,27,9,1,1,19,0 
6,27,10,1,1,18,0 
6,27,11,1,1,17,0 
6,27,12,1,0,16,0 
6,27,13,1,1,15,0 
6,27,14,1,1,14,0 
6,27,15,1,1,13,0 
6,27,16,1,1,12,0 
6,27,17,1,0,11,0 
6,27,18,1,0,10,0 
6,27,19,1,0,9,0 
6,27,20,1,1,8,0 
6,27,21,0,1,7,0 
6,27,22,1,1,6,0 
6,27,23,1,1,5,0 
6,27,24,1,1,4,0 
6,27,25,1,0,3,0 
6,27,26,1,0,2,0 
6,27,27,1,1,1,0 
6,27,28,1,0,33,0 
6,27,29,1,1,32,0 
6,27,30,1,1,31,0 
6,27,31,1,0,30,0 
6,27,32,1,1,29,0 
6,27,33,1,1,28,0 
6,28,1,0,0,28,0 
6,28,2,0,0,27,0 
6,28,3,0,1,26,0 
6,28,4,0,0,25,0 
6,28,5,0,1,24,0 
6,28,6,0,0,23,0 
6,28,7,0,0,22,0 
6,28,8,0,1,21,0 
6,28,9,1,1,20,0 
6,28,10,0,1,19,0 
6,28,11,0,1,18,0 
6,28,12,1,1,17,0 
6,28,13,0,0,16,0 
6,28,14,0,1,15,0 
6,28,15,1,1,14,0 
6,28,16,0,1,13,0 
6,28,17,1,1,12,0 
6,28,18,0,1,11,0 
6,28,19,0,1,10,0 
6,28,20,0,0,9,0 
6,28,21,0,1,8,0 
6,28,22,1,1,7,0 
6,28,23,0,1,6,0 
6,28,24,1,1,5,0 
6,28,25,0,0,4,0 
6,28,26,0,0,3,0 
6,28,27,0,1,2,0 
6,28,28,0,0,1,0 
6,28,29,0,0,33,0 
6,28,30,0,0,32,0 
6,28,31,0,1,31,0 
6,28,32,0,0,30,0 
6,28,33,0,0,29,0 
6,29,1,1,1,29,0 
6,29,2,1,1,28,0 
6,29,3,1,1,27,0 
6,29,4,1,1,26,0 
6,29,5,0,0,25,0 
6,29,6,1,0,24,0 
6,29,7,1,1,23,0 
6,29,8,1,1,22,0 
6,29,9,1,0,21,0 
6,29,10,0,0,20,0 
6,29,11,1,0,19,0 
6,29,12,1,0,18,0 
6,29,13,1,1,17,0 
6,29,14,1,1,16,0 
6,29,15,1,1,15,0 
6,29,16,1,1,14,0 
6,29,17,1,1,13,0 
6,29,18,1,1,12,0 
6,29,19,1,1,11,0 
6,29,20,1,1,10,0 
6,29,21,1,0,9,0 
6,29,22,1,1,8,0 
6,29,23,1,0,7,0 
6,29,24,1,0,6,0 
6,29,25,1,1,5,0 
6,29,26,1,1,4,0 
6,29,27,1,0,3,0 
6,29,28,1,0,2,0 
6,29,29,1,0,1,0 
6,29,30,1,1,33,0 
6,29,31,1,1,32,0 
6,29,32,1,0,31,0 
6,29,33,1,1,30,0 
6,30,1,1,1,30,0 
6,30,2,1,1,29,0 
6,30,3,1,1,28,0 
6,30,4,1,0,27,0 
6,30,5,1,1,26,0 
6,30,6,0,0,25,0 
6,30,7,1,1,24,0 
6,30,8,1,1,23,0 
6,30,9,1,1,22,0 
6,30,10,1,1,21,0 
6,30,11,1,1,20,0 
6,30,12,1,0,19,0 
6,30,13,1,1,18,0 
6,30,14,1,1,17,0 
6,30,15,1,1,16,0 
6,30,16,1,1,15,0 
6,30,17,1,1,14,0 
6,30,18,1,1,13,0 
6,30,19,1,1,12,0 
6,30,20,1,1,11,0 
6,30,21,1,0,10,0 
6,30,22,1,1,9,0 
6,30,23,1,1,8,0 
6,30,24,1,0,7,0 
6,30,25,1,1,6,0 
6,30,26,1,1,5,0 
6,30,27,1,1,4,0 
6,30,28,1,0,3,0 
6,30,29,1,1,2,0 
6,30,30,1,1,1,0 
6,30,31,1,1,33,0 
6,30,32,1,0,32,0 
6,30,33,1,1,31,0 
6,31,1,1,1,31,0 
6,31,2,0,0,30,0 
6,31,3,1,1,29,0 
6,31,4,1,1,28,0 
6,31,5,1,1,27,0 
6,31,6,1,0,26,0 
6,31,7,1,1,25,0 
6,31,8,1,0,24,0 
6,31,9,1,1,23,0 
6,31,10,1,0,22,0 
6,31,11,1,1,21,0 
6,31,12,0,0,20,0 
6,31,13,1,0,19,0 
6,31,14,1,1,18,0 
6,31,15,1,1,17,0 
6,31,16,1,1,16,0 
6,31,17,1,1,15,0 
6,31,18,0,0,14,0 
6,31,19,1,1,13,0 
6,31,20,1,1,12,0 
6,31,21,1,1,11,0 
6,31,22,1,1,10,0 
6,31,23,1,0,9,0 
6,31,24,1,1,8,0 
6,31,25,1,1,7,0 
6,31,26,1,1,6,0 
6,31,27,1,0,5,0 
6,31,28,1,1,4,0 
6,31,29,1,1,3,0 
6,31,30,1,0,2,0 
6,31,31,1,1,1,0 
6,31,32,0,0,33,0 
6,31,33,1,1,32,0 
6,32,1,1,1,32,0 
6,32,2,0,0,31,0 
6,32,3,1,1,30,0 
6,32,4,1,1,29,0 
6,32,5,1,0,28,0 
6,32,6,1,1,27,0 
6,32,7,1,0,26,0 
6,32,8,0,0,25,0 
6,32,9,1,1,24,0 
6,32,10,1,1,23,0 
6,32,11,1,0,22,0 
6,32,12,1,1,21,0 
6,32,13,1,1,20,0 
6,32,14,1,1,19,0 
6,32,15,1,1,18,0 
6,32,16,1,1,17,0 
6,32,17,0,1,16,0 
6,32,18,1,0,15,0 
6,32,19,0,0,14,0 
6,32,20,1,1,13,0 
6,32,21,1,1,12,0 
6,32,22,1,0,11,0 
6,32,23,1,1,10,0 
6,32,24,1,0,9,0 
6,32,25,1,0,8,0 
6,32,26,1,1,7,0 
6,32,27,1,1,6,0 
6,32,28,1,1,5,0 
6,32,29,1,1,4,0 
6,32,30,1,1,3,0 
6,32,31,1,0,2,0 
6,32,32,1,0,1,0 
6,32,33,1,1,33,0 
6,33,1,1,1,33,0 
6,33,2,1,1,32,0 
6,33,3,1,0,31,0 
6,33,4,1,0,30,0 
6,33,5,1,0,29,0 
6,33,6,1,1,28,0 
6,33,7,1,1,27,0 
6,33,8,1,1,26,0 
6,33,9,1,1,25,0 
6,33,10,1,1,24,0 
6,33,11,1,0,23,0 
6,33,12,1,1,22,0 
6,33,13,1,1,21,0 
6,33,14,1,1,20,0 
6,33,15,1,1,19,0 
6,33,16,1,1,18,0 
6,33,17,1,0,17,0 
6,33,18,0,1,16,0 
6,33,19,1,1,15,0 
6,33,20,1,1,14,0 
6,33,21,1,1,13,0 
6,33,22,1,1,12,0 
6,33,23,1,1,11,0 
6,33,24,1,1,10,0 
6,33,25,1,1,9,0 
6,33,26,1,1,8,0 
6,33,27,1,1,7,0 
6,33,28,1,1,6,0 
6,33,29,1,1,5,0 
6,33,30,1,1,4,0 
6,33,31,1,1,3,0 
6,33,32,1,0,2,0 
6,33,33,1,1,1,0 
5,1,1,0,0,1,0 
5,1,2,1,1,33,0 
5,1,3,1,0,32,0 
5,1,4,1,1,31,0 
5,1,5,1,1,30,0 
5,1,6,0,0,29,0 
5,1,7,1,1,28,0 
5,1,8,0,0,27,0 
5,1,9,0,0,26,0 
5,1,10,0,0,25,0 
5,1,11,0,0,24,0 
5,1,12,0,1,23,0 
5,1,13,0,0,22,0 
5,1,14,0,1,21,0 
5,1,15,1,1,20,0 
5,1,16,0,1,19,0 
5,1,17,0,0,18,0 
5,1,18,0,0,17,0 
5,1,19,1,1,16,0 
5,1,20,0,0,15,0 
5,1,21,1,1,14,0 
5,1,22,0,1,13,0 
5,1,23,1,1,12,0 
5,1,24,0,1,11,0 
5,1,25,0,0,10,0 
5,1,26,0,0,9,0 
5,1,27,0,1,8,0 
5,1,28,0,1,7,0 
5,1,29,0,1,6,0 
5,1,30,1,1,5,0 
5,1,31,1,1,4,0 
5,1,32,0,1,3,0 
5,1,33,0,1,2,0 
5,2,1,1,1,2,0 
5,2,2,1,1,1,0 
5,2,3,0,0,33,0 
5,2,4,0,0,32,0 
5,2,5,1,1,31,0 
5,2,6,0,0,30,0 
5,2,7,0,0,29,0 
5,2,8,0,0,28,0 
5,2,9,1,1,27,0 
5,2,10,1,1,26,0 
5,2,11,0,0,25,0 
5,2,12,0,0,24,0 
5,2,13,0,0,23,0 
5,2,14,0,0,22,0 
5,2,15,0,0,21,0 
5,2,16,0,1,20,0 
5,2,17,0,1,19,0 
5,2,18,1,1,18,0 
5,2,19,0,0,17,0 
5,2,20,0,0,16,0 
5,2,21,0,1,15,0 
5,2,22,0,0,14,0 
5,2,23,0,1,13,0 
5,2,24,1,1,12,0 
5,2,25,0,0,11,0 
5,2,26,0,1,10,0 
5,2,27,0,0,9,0 
5,2,28,0,1,8,0 
5,2,29,0,1,7,0 
5,2,30,0,1,6,0 
5,2,31,0,0,5,0 
5,2,32,0,0,4,0 
5,2,33,0,0,3,0 
5,3,1,1,1,3,0 
5,3,2,0,0,2,0 
5,3,3,0,0,1,0 
5,3,4,0,0,33,0 
5,3,5,0,1,32,0 
5,3,6,0,0,31,0 
5,3,7,0,1,30,0 
5,3,8,1,1,29,0 
5,3,9,0,0,28,0 
5,3,10,0,1,27,0 
5,3,11,0,0,26,0 
5,3,12,1,1,25,0 
5,3,13,0,1,24,0 
5,3,14,0,1,23,0 
5,3,15,0,1,22,0 
5,3,16,0,1,21,0 
5,3,17,1,0,20,0 
5,3,18,0,1,19,0 
5,3,19,0,0,18,0 
5,3,20,0,0,17,0 
5,3,21,1,1,16,0 
5,3,22,0,1,15,0 
5,3,23,1,1,14,0 
5,3,24,0,0,13,0 
5,3,25,1,1,12,0 
5,3,26,0,1,11,0 
5,3,27,0,1,10,0 
5,3,28,0,1,9,0 
5,3,29,0,0,8,0 
5,3,30,0,0,7,0 
5,3,31,0,0,6,0 
5,3,32,1,1,5,0 
5,3,33,1,1,4,0 
5,4,1,1,1,4,0 
5,4,2,0,0,3,0 
5,4,3,1,1,2,0 
5,4,4,1,1,1,0 
5,4,5,0,0,33,0 
5,4,6,0,0,32,0 
5,4,7,0,0,31,0 
5,4,8,1,1,30,0 
5,4,9,1,1,29,0 
5,4,10,1,1,28,0 
5,4,11,0,0,27,0 
5,4,12,0,0,26,0 
5,4,13,0,0,25,0 
5,4,14,0,0,24,0 
5,4,15,1,1,23,0 
5,4,16,1,1,22,0 
5,4,17,1,1,21,0 
5,4,18,0,0,20,0 
5,4,19,0,0,19,0 
5,4,20,0,0,18,0 
5,4,21,1,1,17,0 
5,4,22,1,1,16,0 
5,4,23,1,1,15,0 
5,4,24,0,0,14,0 
5,4,25,0,0,13,0 
5,4,26,1,1,12,0 
5,4,27,1,1,11,0 
5,4,28,0,0,10,0 
5,4,29,0,0,9,0 
5,4,30,0,0,8,0 
5,4,31,1,1,7,0 
5,4,32,1,1,6,0 
5,4,33,1,1,5,0 
5,5,1,1,1,5,0 
5,5,2,1,1,4,0 
5,5,3,1,0,3,0 
5,5,4,1,0,2,0 
5,5,5,1,1,1,0 
5,5,6,1,0,33,0 
5,5,7,1,1,32,0 
5,5,8,1,1,31,0 
5,5,9,1,1,30,0 
5,5,10,1,1,29,0 
5,5,11,1,0,28,0 
5,5,12,1,1,27,0 
5,5,13,1,1,26,0 
5,5,14,1,1,25,0 
5,5,15,1,1,24,0 
5,5,16,1,0,23,0 
5,5,17,1,1,22,0 
5,5,18,1,0,21,0 
5,5,19,1,1,20,0 
5,5,20,1,1,19,0 
5,5,21,1,1,18,0 
5,5,22,0,0,17,0 
5,5,23,1,1,16,0 
5,5,24,1,1,15,0 
5,5,25,0,0,14,0 
5,5,26,1,0,13,0 
5,5,27,1,1,12,0 
5,5,28,1,1,11,0 
5,5,29,1,0,10,0 
5,5,30,1,1,9,0 
5,5,31,1,1,8,0 
5,5,32,1,1,7,0 
5,5,33,1,0,6,0 
5,6,1,1,1,6,0 
5,6,2,1,1,5,0 
5,6,3,1,1,4,0 
5,6,4,1,1,3,0 
5,6,5,1,1,2,0 
5,6,6,1,1,1,0 
5,6,7,1,0,33,0 
5,6,8,1,0,32,0 
5,6,9,1,1,31,0 
5,6,10,1,1,30,0 
5,6,11,1,1,29,0 
5,6,12,1,1,28,0 
5,6,13,1,0,27,0 
5,6,14,1,1,26,0 
5,6,15,0,0,25,0 
5,6,16,1,1,24,0 
5,6,17,1,1,23,0 
5,6,18,1,1,22,0 
5,6,19,1,1,21,0 
5,6,20,0,0,20,0 
5,6,21,1,1,19,0 
5,6,22,1,1,18,0 
5,6,23,0,0,17,0 
5,6,24,0,0,16,0 
5,6,25,1,0,15,0 
5,6,26,0,0,14,0 
5,6,27,1,1,13,0 
5,6,28,1,1,12,0 
5,6,29,1,1,11,0 
5,6,30,1,1,10,0 
5,6,31,1,0,9,0 
5,6,32,1,1,8,0 
5,6,33,1,1,7,0 
5,7,1,1,1,7,0 
5,7,2,0,0,6,0 
5,7,3,0,0,5,0 
5,7,4,0,0,4,0 
5,7,5,0,0,3,0 
5,7,6,0,1,2,0 
5,7,7,0,0,1,0 
5,7,8,1,1,33,0 
5,7,9,0,0,32,0 
5,7,10,0,0,31,0 
5,7,11,0,1,30,0 
5,7,12,0,1,29,0 
5,7,13,0,1,28,0 
5,7,14,1,1,27,0 
5,7,15,1,1,26,0 
5,7,16,0,0,25,0 
5,7,17,0,0,24,0 
5,7,18,0,0,23,0 
5,7,19,0,1,22,0 
5,7,20,0,1,21,0 
5,7,21,0,0,20,0 
5,7,22,0,1,19,0 
5,7,23,1,1,18,0 
5,7,24,1,1,17,0 
5,7,25,1,0,16,0 
5,7,26,1,1,15,0 
5,7,27,1,1,14,0 
5,7,28,1,1,13,0 
5,7,29,1,1,12,0 
5,7,30,0,1,11,0 
5,7,31,0,1,10,0 
5,7,32,0,1,9,0 
5,7,33,0,1,8,0 
5,8,1,0,0,8,0 
5,8,2,1,1,7,0 
5,8,3,1,1,6,0 
5,8,4,0,0,5,0 
5,8,5,0,0,4,0 
5,8,6,1,1,3,0 
5,8,7,0,0,2,0 
5,8,8,1,1,1,0 
5,8,9,1,1,33,0 
5,8,10,0,0,32,0 
5,8,11,0,0,31,0 
5,8,12,0,0,30,0 
5,8,13,0,1,29,0 
5,8,14,0,0,28,0 
5,8,15,1,1,27,0 
5,8,16,0,0,26,0 
5,8,17,1,1,25,0 
5,8,18,0,1,24,0 
5,8,19,0,0,23,0 
5,8,20,0,1,22,0 
5,8,21,0,1,20,0 
5,8,22,0,0,21,0 
5,8,23,0,1,19,0 
5,8,24,1,1,18,0 
5,8,25,0,0,17,0 
5,8,26,1,0,16,0 
5,8,27,0,0,15,0 
5,8,28,1,1,14,0 
5,8,29,1,1,13,0 
5,8,30,0,0,12,0 
5,8,31,0,0,11,0 
5,8,32,0,0,10,0 
5,8,33,0,0,9,0 
5,9,1,1,1,9,0 
5,9,2,1,1,8,0 
5,9,3,0,0,7,0 
5,9,4,0,0,6,0 
5,9,5,1,1,5,0 
5,9,6,1,1,4,0 
5,9,7,1,1,3,0 
5,9,8,1,1,2,0 
5,9,9,1,1,1,0 
5,9,10,1,1,33,0 
5,9,11,1,1,32,0 
5,9,12,1,1,31,0 
5,9,13,1,0,30,0 
5,9,14,1,1,29,0 
5,9,15,1,1,28,0 
5,9,16,1,0,27,0 
5,9,17,0,0,26,0 
5,9,18,0,0,25,0 
5,9,19,1,0,24,0 
5,9,20,1,1,23,0 
5,9,21,1,1,22,0 
5,9,22,1,1,21,0 
5,9,23,1,1,20,0 
5,9,24,1,1,19,0 
5,9,25,0,0,18,0 
5,9,26,0,0,17,0 
5,9,27,1,1,16,0 
5,9,28,1,0,15,0 
5,9,29,1,1,14,0 
5,9,30,1,1,13,0 
5,9,31,1,1,12,0 
5,9,32,1,0,11,0 
5,9,33,1,1,10,0 
5,10,1,1,1,10,0 
5,10,2,1,1,9,0 
5,10,3,1,1,8,0 
5,10,4,0,0,7,0 
5,10,5,1,1,6,0 
5,10,6,0,0,5,0 
5,10,7,1,1,4,0 
5,10,8,1,1,3,0 
5,10,9,1,0,2,0 
5,10,10,1,0,1,0 
5,10,11,0,0,33,0 
5,10,12,1,1,32,0 
5,10,13,1,0,31,0 
5,10,14,1,1,30,0 
5,10,15,0,0,29,0 
5,10,16,1,0,28,0 
5,10,17,0,0,27,0 
5,10,18,1,1,26,0 
5,10,19,0,0,25,0 
5,10,20,1,1,24,0 
5,10,21,1,1,23,0 
5,10,22,1,0,22,0 
5,10,23,1,1,21,0 
5,10,24,0,0,20,0 
5,10,25,1,1,19,0 
5,10,26,0,0,18,0 
5,10,27,1,1,17,0 
5,10,28,0,0,16,0 
5,10,29,1,1,15,0 
5,10,30,1,1,14,0 
5,10,31,1,0,13,0 
5,10,32,0,0,12,0 
5,10,33,1,1,11,0 
5,11,1,1,1,11,0 
5,11,2,1,1,10,0 
5,11,3,1,1,9,0 
5,11,4,1,0,8,0 
5,11,5,1,1,7,0 
5,11,6,1,1,6,0 
5,11,7,1,1,5,0 
5,11,8,1,1,4,0 
5,11,9,1,1,3,0 
5,11,10,1,0,2,0 
5,11,11,1,1,1,0 
5,11,12,1,0,33,0 
5,11,13,1,1,32,0 
5,11,14,0,0,31,0 
5,11,15,1,1,30,0 
5,11,16,1,1,29,0 
5,11,17,1,0,28,0 
5,11,18,1,1,27,0 
5,11,19,1,1,26,0 
5,11,20,1,1,25,0 
5,11,21,1,0,24,0 
5,11,22,0,1,23,0 
5,11,23,1,1,22,0 
5,11,24,1,1,21,0 
5,11,25,1,1,20,0 
5,11,26,1,0,19,0 
5,11,27,1,1,18,0 
5,11,28,1,0,17,0 
5,11,29,0,0,16,0 
5,11,30,1,1,15,0 
5,11,31,1,1,14,0 
5,11,32,1,0,13,0 
5,11,33,1,1,12,0 
5,12,1,0,0,12,0 
5,12,2,1,1,11,0 
5,12,3,1,1,10,0 
5,12,4,1,1,9,0 
5,12,5,1,1,8,0 
5,12,6,0,0,7,0 
5,12,7,1,0,6,0 
5,12,8,0,0,5,0 
5,12,9,0,0,4,0 
5,12,10,0,0,3,0 
5,12,11,1,1,2,0 
5,12,12,0,0,1,0 
5,12,13,1,1,33,0 
5,12,14,1,1,32,0 
5,12,15,1,1,31,0 
5,12,16,0,0,30,0 
5,12,17,0,0,29,0 
5,12,18,1,1,28,0 
5,12,19,0,0,27,0 
5,12,20,1,1,26,0 
5,12,21,1,1,25,0 
5,12,22,1,1,24,0 
5,12,23,1,1,23,0 
5,12,24,1,1,22,0 
5,12,25,1,0,21,0 
5,12,26,0,0,20,0 
5,12,27,1,1,19,0 
5,12,28,1,1,18,0 
5,12,29,0,0,17,0 
5,12,30,1,1,16,0 
5,12,31,1,1,15,0 
5,12,32,1,1,14,0 
5,12,33,0,0,13,0 
5,13,1,0,0,13,0 
5,13,2,0,0,12,0 
5,13,3,1,1,11,0 
5,13,4,1,1,10,0 
5,13,5,0,0,9,0 
5,13,6,1,1,8,0 
5,13,7,1,1,7,0 
5,13,8,1,1,6,0 
5,13,9,0,0,5,0 
5,13,10,0,0,4,0 
5,13,11,0,0,3,0 
5,13,12,0,0,2,0 
5,13,13,0,0,1,0 
5,13,14,1,1,33,0 
5,13,15,0,0,32,0 
5,13,16,0,1,31,0 
5,13,17,0,1,30,0 
5,13,18,0,0,29,0 
5,13,19,0,0,28,0 
5,13,20,0,0,27,0 
5,13,21,0,0,26,0 
5,13,22,0,0,25,0 
5,13,23,0,1,24,0 
5,13,24,0,0,23,0 
5,13,25,0,0,22,0 
5,13,26,0,1,21,0 
5,13,27,0,0,20,0 
5,13,28,0,0,19,0 
5,13,29,0,0,18,0 
5,13,30,0,0,17,0 
5,13,31,1,0,16,0 
5,13,32,0,0,15,0 
5,13,33,1,1,14,0 
5,14,1,1,1,14,0 
5,14,2,0,0,13,0 
5,14,3,1,1,12,0 
5,14,4,0,0,11,0 
5,14,5,1,1,10,0 
5,14,6,1,1,9,0 
5,14,7,1,0,8,0 
5,14,8,1,1,7,0 
5,14,9,1,1,6,0 
5,14,10,1,1,5,0 
5,14,11,0,0,4,0 
5,14,12,1,1,3,0 
5,14,13,1,0,2,0 
5,14,14,1,1,1,0 
5,14,15,1,1,33,0 
5,14,16,1,0,32,0 
5,14,17,1,0,31,0 
5,14,18,1,0,30,0 
5,14,19,1,0,29,0 
5,14,20,1,0,28,0 
5,14,21,1,1,27,0 
5,14,22,1,1,26,0 
5,14,23,0,0,25,0 
5,14,24,1,1,24,0 
5,14,25,1,1,23,0 
5,14,26,1,1,22,0 
5,14,27,1,1,21,0 
5,14,28,0,1,20,0 
5,14,29,1,1,19,0 
5,14,30,0,0,18,0 
5,14,31,1,1,17,0 
5,14,32,1,1,16,0 
5,14,33,1,1,15,0 
5,15,1,1,1,15,0 
5,15,2,1,1,14,0 
5,15,3,1,1,13,0 
5,15,4,1,1,12,0 
5,15,5,0,0,11,0 
5,15,6,1,1,10,0 
5,15,7,1,1,9,0 
5,15,8,1,0,8,0 
5,15,9,0,0,7,0 
5,15,10,1,1,6,0 
5,15,11,0,0,5,0 
5,15,12,1,1,4,0 
5,15,13,1,1,3,0 
5,15,14,1,0,2,0 
5,15,15,1,1,1,0 
5,15,16,1,1,33,0 
5,15,17,1,1,32,0 
5,15,18,1,1,31,0 
5,15,19,1,1,30,0 
5,15,20,1,1,29,0 
5,15,21,1,1,28,0 
5,15,22,1,1,27,0 
5,15,23,0,0,26,0 
5,15,24,1,1,25,0 
5,15,25,1,0,24,0 
5,15,26,1,1,23,0 
5,15,27,1,1,22,0 
5,15,28,1,0,21,0 
5,15,29,1,0,20,0 
5,15,30,1,1,19,0 
5,15,31,1,1,18,0 
5,15,32,1,0,17,0 
5,15,33,1,1,16,0 
5,16,1,0,0,16,0 
5,16,2,0,0,15,0 
5,16,3,0,0,14,0 
5,16,4,1,1,13,0 
5,16,5,0,0,12,0 
5,16,6,1,1,11,0 
5,16,7,0,0,10,0 
5,16,8,0,0,9,0 
5,16,9,0,1,8,0 
5,16,10,0,0,7,0 
5,16,11,0,1,6,0 
5,16,12,1,1,5,0 
5,16,13,0,0,4,0 
5,16,14,0,1,3,0 
5,16,15,0,1,2,0 
5,16,16,0,1,1,0 
5,16,17,1,1,33,0 
5,16,18,1,1,32,0 
5,16,19,0,1,31,0 
5,16,20,0,1,30,0 
5,16,21,0,0,29,0 
5,16,22,0,0,28,0 
5,16,23,0,0,27,0 
5,16,24,1,1,26,0 
5,16,25,1,1,25,0 
5,16,26,0,1,24,0 
5,16,27,0,0,23,0 
5,16,28,0,0,22,0 
5,16,29,0,1,21,0 
5,16,30,0,0,20,0 
5,16,31,0,0,19,0 
5,16,32,0,0,18,0 
5,16,33,0,1,17,0 
5,17,1,0,0,17,0 
5,17,2,1,0,16,0 
5,17,3,0,0,15,0 
5,17,4,0,0,14,0 
5,17,5,1,1,13,0 
5,17,6,0,0,12,0 
5,17,7,1,1,11,0 
5,17,8,0,1,10,0 
5,17,9,0,0,9,0 
5,17,10,0,0,8,0 
5,17,11,1,1,7,0 
5,17,12,1,1,6,0 
5,17,13,1,1,5,0 
5,17,14,1,1,4,0 
5,17,15,1,1,3,0 
5,17,16,1,1,2,0 
5,17,17,0,0,1,0 
5,17,18,1,1,33,0 
5,17,19,0,0,32,0 
5,17,20,1,0,31,0 
5,17,21,0,0,30,0 
5,17,22,1,1,29,0 
5,17,23,1,1,28,0 
5,17,24,1,1,27,0 
5,17,25,1,1,26,0 
5,17,26,1,1,25,0 
5,17,27,1,0,24,0 
5,17,28,1,0,23,0 
5,17,29,1,0,22,0 
5,17,30,1,1,21,0 
5,17,31,0,1,20,0 
5,17,32,1,0,19,0 
5,17,33,1,1,18,0 
5,18,1,1,1,18,0 
5,18,2,1,1,17,0 
5,18,3,0,0,16,0 
5,18,4,0,0,15,0 
5,18,5,0,0,14,0 
5,18,6,1,1,13,0 
5,18,7,0,0,12,0 
5,18,8,1,1,11,0 
5,18,9,1,1,10,0 
5,18,10,1,1,9,0 
5,18,11,1,1,8,0 
5,18,12,0,0,7,0 
5,18,13,1,1,6,0 
5,18,14,1,1,5,0 
5,18,15,1,1,4,0 
5,18,16,1,0,3,0 
5,18,17,1,0,2,0 
5,18,18,1,1,1,0 
5,18,19,1,1,33,0 
5,18,20,1,1,32,0 
5,18,21,1,1,31,0 
5,18,22,1,0,30,0 
5,18,23,1,1,29,0 
5,18,24,1,0,28,0 
5,18,25,0,0,27,0 
5,18,26,0,0,26,0 
5,18,27,1,1,25,0 
5,18,28,1,0,24,0 
5,18,29,1,0,23,0 
5,18,30,1,1,22,0 
5,18,31,1,1,21,0 
5,18,32,1,1,20,0 
5,18,33,1,0,19,0 
5,19,1,1,1,19,0 
5,19,2,0,0,18,0 
5,19,3,1,1,17,0 
5,19,4,0,0,16,0 
5,19,5,1,1,15,0 
5,19,6,1,1,14,0 
5,19,7,0,0,13,0 
5,19,8,0,0,12,0 
5,19,9,0,0,11,0 
5,19,10,0,0,10,0 
5,19,11,0,0,9,0 
5,19,12,0,0,8,0 
5,19,13,1,1,7,0 
5,19,14,0,0,6,0 
5,19,15,0,0,5,0 
5,19,16,1,1,4,0 
5,19,17,0,1,3,0 
5,19,18,0,0,2,0 
5,19,19,0,1,1,0 
5,19,20,0,0,33,0 
5,19,21,1,0,32,0 
5,19,22,0,0,31,0 
5,19,23,0,1,30,0 
5,19,24,1,0,29,0 
5,19,25,0,0,28,0 
5,19,26,1,1,27,0 
5,19,27,1,1,26,0 
5,19,28,0,0,25,0 
5,19,29,0,1,24,0 
5,19,30,0,0,23,0 
5,19,31,0,1,22,0 
5,19,32,0,1,21,0 
5,19,33,0,0,20,0 
5,20,1,1,1,20,0 
5,20,2,0,0,19,0 
5,20,3,0,0,18,0 
5,20,4,0,0,17,0 
5,20,5,1,1,16,0 
5,20,6,0,0,15,0 
5,20,7,1,1,14,0 
5,20,8,1,1,13,0 
5,20,9,0,0,12,0 
5,20,10,1,1,11,0 
5,20,11,0,0,10,0 
5,20,12,1,1,9,0 
5,20,13,1,1,8,0 
5,20,14,1,1,7,0 
5,20,15,0,0,6,0 
5,20,16,0,0,5,0 
5,20,17,1,1,4,0 
5,20,18,0,0,3,0 
5,20,19,0,0,2,0 
5,20,20,1,1,1,0 
5,20,21,0,0,33,0 
5,20,22,0,0,32,0 
5,20,23,0,1,31,0 
5,20,24,0,0,30,0 
5,20,25,0,0,29,0 
5,20,26,0,0,28,0 
5,20,27,0,0,27,0 
5,20,28,1,1,26,0 
5,20,29,1,1,25,0 
5,20,30,0,1,24,0 
5,20,31,0,0,23,0 
5,20,32,1,1,22,0 
5,20,33,0,1,21,0 
5,21,1,1,1,21,0 
5,21,2,1,1,20,0 
5,21,3,1,1,19,0 
5,21,4,1,1,18,0 
5,21,5,0,0,17,0 
5,21,6,0,0,16,0 
5,21,7,0,0,15,0 
5,21,8,1,1,14,0 
5,21,9,1,0,13,0 
5,21,10,0,0,12,0 
5,21,11,1,1,11,0 
5,21,12,1,1,10,0 
5,21,13,1,1,9,0 
5,21,14,1,1,8,0 
5,21,15,0,0,7,0 
5,21,16,1,1,6,0 
5,21,17,0,0,5,0 
5,21,18,1,1,4,0 
5,21,19,1,0,3,0 
5,21,20,1,0,2,0 
5,21,21,1,0,1,0 
5,21,22,0,0,33,0 
5,21,23,0,1,32,0 
5,21,24,1,0,31,0 
5,21,25,1,0,30,0 
5,21,26,1,1,29,0 
5,21,27,1,1,28,0 
5,21,28,0,0,27,0 
5,21,29,0,0,26,0 
5,21,30,1,1,25,0 
5,21,31,1,0,24,0 
5,21,32,1,0,23,0 
5,21,33,1,0,22,0 
5,22,1,0,0,22,0 
5,22,2,1,1,21,0 
5,22,3,0,0,20,0 
5,22,4,0,0,19,0 
5,22,5,0,1,18,0 
5,22,6,0,0,17,0 
5,22,7,1,1,16,0 
5,22,8,0,1,15,0 
5,22,9,0,0,14,0 
5,22,10,1,1,13,0 
5,22,11,0,0,12,0 
5,22,12,1,1,11,0 
5,22,13,0,0,10,0 
5,22,14,0,1,9,0 
5,22,15,0,1,8,0 
5,22,16,1,1,7,0 
5,22,17,0,0,6,0 
5,22,18,0,0,5,0 
5,22,19,0,0,4,0 
5,22,20,0,1,3,0 
5,22,21,0,1,2,0 
5,22,22,0,1,1,0 
5,22,23,1,1,33,0 
5,22,24,0,0,32,0 
5,22,25,0,0,31,0 
5,22,26,0,0,30,0 
5,22,27,0,0,29,0 
5,22,28,0,1,28,0 
5,22,29,0,0,27,0 
5,22,30,1,1,26,0 
5,22,31,0,0,25,0 
5,22,32,0,1,24,0 
5,22,33,0,1,23,0 
5,23,1,1,0,23,0 
5,23,2,0,0,22,0 
5,23,3,1,1,21,0 
5,23,4,1,1,20,0 
5,23,5,1,1,19,0 
5,23,6,0,0,18,0 
5,23,7,1,1,17,0 
5,23,8,1,0,16,0 
5,23,9,1,1,15,0 
5,23,10,0,0,14,0 
5,23,11,0,0,13,0 
5,23,12,1,1,12,0 
5,23,13,1,1,11,0 
5,23,14,1,1,10,0 
5,23,15,1,0,9,0 
5,23,16,1,0,8,0 
5,23,17,1,1,7,0 
5,23,18,1,0,6,0 
5,23,19,1,1,5,0 
5,23,20,1,1,4,0 
5,23,21,1,0,3,0 
5,23,22,1,1,2,0 
5,23,23,1,1,1,0 
5,23,24,0,1,33,0 
5,23,25,1,1,32,0 
5,23,26,1,1,31,0 
5,23,27,1,0,30,0 
5,23,28,1,1,29,0 
5,23,29,1,0,28,0 
5,23,30,1,1,27,0 
5,23,31,1,1,26,0 
5,23,32,0,0,25,0 
5,23,33,1,1,24,0 
5,24,1,0,0,24,0 
5,24,2,0,1,23,0 
5,24,3,1,1,22,0 
5,24,4,1,1,21,0 
5,24,5,1,1,20,0 
5,24,6,1,1,19,0 
5,24,7,1,1,18,0 
5,24,8,0,0,17,0 
5,24,9,0,0,16,0 
5,24,10,1,1,15,0 
5,24,11,1,1,14,0 
5,24,12,0,0,13,0 
5,24,13,0,0,12,0 
5,24,14,0,0,11,0 
5,24,15,0,0,10,0 
5,24,16,0,0,9,0 
5,24,17,0,0,8,0 
5,24,18,1,1,7,0 
5,24,19,1,1,6,0 
5,24,20,1,1,5,0 
5,24,21,0,0,4,0 
5,24,22,1,1,3,0 
5,24,23,0,0,2,0 
5,24,24,1,1,1,0 
5,24,25,1,1,33,0 
5,24,26,1,1,32,0 
5,24,27,1,0,31,0 
5,24,28,1,0,30,0 
5,24,29,1,1,29,0 
5,24,30,1,1,28,0 
5,24,31,0,0,27,0 
5,24,32,0,0,26,0 
5,24,33,0,0,25,0 
5,25,1,1,1,25,0 
5,25,2,0,0,24,0 
5,25,3,0,0,23,0 
5,25,4,1,1,22,0 
5,25,5,1,1,21,0 
5,25,6,0,0,20,0 
5,25,7,1,1,19,0 
5,25,8,1,1,18,0 
5,25,9,0,0,17,0 
5,25,10,0,1,16,0 
5,25,11,0,0,15,0 
5,25,12,0,0,14,0 
5,25,13,1,1,13,0 
5,25,14,1,1,12,0 
5,25,15,1,1,11,0 
5,25,16,1,1,10,0 
5,25,17,1,0,9,0 
5,25,18,0,0,8,0 
5,25,19,0,0,7,0 
5,25,20,1,1,6,0 
5,25,21,1,1,5,0 
5,25,22,1,1,4,0 
5,25,23,1,0,3,0 
5,25,24,1,1,2,0 
5,25,25,1,1,1,0 
5,25,26,0,0,33,0 
5,25,27,0,0,32,0 
5,25,28,1,1,31,0 
5,25,29,1,1,30,0 
5,25,30,1,0,29,0 
5,25,31,1,0,28,0 
5,25,32,1,1,27,0 
5,25,33,0,0,26,0 
5,26,1,0,0,26,0 
5,26,2,1,1,25,0 
5,26,3,0,0,24,0 
5,26,4,1,1,23,0 
5,26,5,0,0,22,0 
5,26,6,0,1,21,0 
5,26,7,1,1,20,0 
5,26,8,0,0,19,0 
5,26,9,1,1,18,0 
5,26,10,1,1,17,0 
5,26,11,1,1,16,0 
5,26,12,0,0,15,0 
5,26,13,1,1,14,0 
5,26,14,1,1,13,0 
5,26,15,0,0,12,0 
5,26,16,1,1,11,0 
5,26,17,1,1,10,0 
5,26,18,1,1,9,0 
5,26,19,1,0,8,0 
5,26,20,1,1,7,0 
5,26,21,1,1,6,0 
5,26,22,1,1,5,0 
5,26,23,1,1,4,0 
5,26,24,1,0,3,0 
5,26,25,1,0,2,0 
5,26,26,1,0,1,0 
5,26,27,1,1,33,0 
5,26,28,1,0,32,0 
5,26,29,1,1,31,0 
5,26,30,1,0,30,0 
5,26,31,1,0,29,0 
5,26,32,1,0,28,0 
5,26,33,1,1,27,0 
5,27,1,1,1,27,0 
5,27,2,0,0,26,0 
5,27,3,0,0,25,0 
5,27,4,1,1,24,0 
5,27,5,1,1,23,0 
5,27,6,1,1,22,0 
5,27,7,1,1,21,0 
5,27,8,1,1,20,0 
5,27,9,1,0,19,0 
5,27,10,1,1,18,0 
5,27,11,0,0,17,0 
5,27,12,1,1,16,0 
5,27,13,1,1,15,0 
5,27,14,0,0,14,0 
5,27,15,1,1,13,0 
5,27,16,0,0,12,0 
5,27,17,0,0,11,0 
5,27,18,1,1,10,0 
5,27,19,1,1,9,0 
5,27,20,1,1,8,0 
5,27,21,1,0,7,0 
5,27,22,1,0,6,0 
5,27,23,1,1,5,0 
5,27,24,0,0,4,0 
5,27,25,1,1,3,0 
5,27,26,1,1,2,0 
5,27,27,1,1,1,0 
5,27,28,0,0,33,0 
5,27,29,1,1,32,0 
5,27,30,1,1,31,0 
5,27,31,1,1,30,0 
5,27,32,1,0,29,0 
5,27,33,1,0,28,0 
5,28,1,0,0,28,0 
5,28,2,1,1,27,0 
5,28,3,0,0,26,0 
5,28,4,1,1,25,0 
5,28,5,1,1,24,0 
5,28,6,0,0,23,0 
5,28,7,0,0,22,0 
5,28,8,1,1,21,0 
5,28,9,0,0,20,0 
5,28,10,1,1,19,0 
5,28,11,1,1,18,0 
5,28,12,1,1,17,0 
5,28,13,1,1,16,0 
5,28,14,0,0,15,0 
5,28,15,1,1,14,0 
5,28,16,1,1,13,0 
5,28,17,1,1,12,0 
5,28,18,1,1,11,0 
5,28,19,1,0,10,0 
5,28,20,1,0,9,0 
5,28,21,1,1,8,0 
5,28,22,1,1,7,0 
5,28,23,1,0,6,0 
5,28,24,0,0,5,0 
5,28,25,0,0,4,0 
5,28,26,1,0,3,0 
5,28,27,1,0,2,0 
5,28,28,1,1,1,0 
5,28,29,0,0,33,0 
5,28,30,1,0,32,0 
5,28,31,1,1,31,0 
5,28,32,1,0,30,0 
5,28,33,0,1,29,0 
5,29,1,0,0,29,0 
5,29,2,0,0,28,0 
5,29,3,1,1,27,0 
5,29,4,0,0,26,0 
5,29,5,1,1,25,0 
5,29,6,0,0,24,0 
5,29,7,0,0,23,0 
5,29,8,1,1,22,0 
5,29,9,0,0,21,0 
5,29,10,1,1,20,0 
5,29,11,1,1,19,0 
5,29,12,1,1,18,0 
5,29,13,0,0,17,0 
5,29,14,1,0,16,0 
5,29,15,1,1,15,0 
5,29,16,0,0,14,0 
5,29,17,0,0,13,0 
5,29,18,1,1,12,0 
5,29,19,0,0,11,0 
5,29,20,0,0,10,0 
5,29,21,0,0,9,0 
5,29,22,0,0,8,0 
5,29,23,0,0,7,0 
5,29,24,0,0,6,0 
5,29,25,0,0,5,0 
5,29,26,0,0,4,0 
5,29,27,0,0,3,0 
5,29,28,0,1,2,0 
5,29,29,0,1,1,0 
5,29,30,1,1,33,0 
5,29,31,0,0,32,0 
5,29,32,0,1,31,0 
5,29,33,0,1,30,0 
5,30,1,0,0,30,0 
5,30,2,1,1,29,0 
5,30,3,1,1,28,0 
5,30,4,0,0,27,0 
5,30,5,0,0,26,0 
5,30,6,0,0,25,0 
5,30,7,0,0,24,0 
5,30,8,1,0,23,0 
5,30,9,1,1,22,0 
5,30,10,0,0,21,0 
5,30,11,1,1,20,0 
5,30,12,1,1,19,0 
5,30,13,1,1,18,0 
5,30,14,1,1,17,0 
5,30,15,0,0,16,0 
5,30,16,0,0,15,0 
5,30,17,1,1,14,0 
5,30,18,0,0,13,0 
5,30,19,0,0,12,0 
5,30,20,1,1,11,0 
5,30,21,1,1,10,0 
5,30,22,1,1,9,0 
5,30,23,0,0,8,0 
5,30,24,0,0,7,0 
5,30,25,0,0,6,0 
5,30,26,0,0,5,0 
5,30,27,0,0,4,0 
5,30,28,0,1,3,0 
5,30,29,1,1,2,0 
5,30,30,0,0,1,0 
5,30,31,0,0,33,0 
5,30,32,1,0,32,0 
5,30,33,0,1,31,0 
5,31,1,1,1,31,0 
5,31,2,1,1,30,0 
5,31,3,1,1,29,0 
5,31,4,1,0,28,0 
5,31,5,1,1,27,0 
5,31,6,0,0,26,0 
5,31,7,1,1,25,0 
5,31,8,1,0,24,0 
5,31,9,1,1,23,0 
5,31,10,1,0,22,0 
5,31,11,1,0,21,0 
5,31,12,0,0,20,0 
5,31,13,1,0,19,0 
5,31,14,0,0,18,0 
5,31,15,1,1,17,0 
5,31,16,0,0,16,0 
5,31,17,1,0,15,0 
5,31,18,0,0,14,0 
5,31,19,1,1,13,0 
5,31,20,0,0,12,0 
5,31,21,1,0,11,0 
5,31,22,1,1,10,0 
5,31,23,1,0,9,0 
5,31,24,1,1,8,0 
5,31,25,1,1,7,0 
5,31,26,1,1,6,0 
5,31,27,0,0,5,0 
5,31,28,0,0,4,0 
5,31,29,1,1,3,0 
5,31,30,1,1,2,0 
5,31,31,1,0,1,0 
5,31,32,0,0,33,0 
5,31,33,1,1,32,0 
5,32,1,1,1,32,0 
5,32,2,1,1,31,0 
5,32,3,0,0,30,0 
5,32,4,1,1,29,0 
5,32,5,1,1,28,0 
5,32,6,1,1,27,0 
5,32,7,0,0,26,0 
5,32,8,1,1,25,0 
5,32,9,1,1,24,0 
5,32,10,0,1,23,0 
5,32,11,1,1,22,0 
5,32,12,1,1,21,0 
5,32,13,1,1,20,0 
5,32,14,1,1,19,0 
5,32,15,0,0,18,0 
5,32,16,1,1,17,0 
5,32,17,0,0,16,0 
5,32,18,1,0,15,0 
5,32,19,1,1,14,0 
5,32,20,1,0,13,0 
5,32,21,1,1,12,0 
5,32,22,1,1,11,0 
5,32,23,1,0,10,0 
5,32,24,1,1,9,0 
5,32,25,1,1,8,0 
5,32,26,1,0,7,0 
5,32,27,1,1,6,0 
5,32,28,0,0,5,0 
5,32,29,1,1,4,0 
5,32,30,1,1,3,0 
5,32,31,1,1,2,0 
5,32,32,1,1,1,0 
5,32,33,1,1,33,0 
5,33,1,1,1,33,0 
5,33,2,0,0,32,0 
5,33,3,1,1,31,0 
5,33,4,0,0,30,0 
5,33,5,1,1,29,0 
5,33,6,1,0,28,0 
5,33,7,1,1,27,0 
5,33,8,0,0,26,0 
5,33,9,0,0,25,0 
5,33,10,0,0,24,0 
5,33,11,0,0,23,0 
5,33,12,0,0,22,0 
5,33,13,1,1,21,0 
5,33,14,0,0,20,0 
5,33,15,1,1,19,0 
5,33,16,1,1,18,0 
5,33,17,0,0,17,0 
5,33,18,0,0,16,0 
5,33,19,1,1,15,0 
5,33,20,1,1,14,0 
5,33,21,1,1,13,0 
5,33,22,1,1,12,0 
5,33,23,1,1,11,0 
5,33,24,1,0,10,0 
5,33,25,1,1,9,0 
5,33,26,1,0,8,0 
5,33,27,0,0,7,0 
5,33,28,1,1,6,0 
5,33,29,1,1,5,0 
5,33,30,1,1,4,0 
5,33,31,1,1,3,0 
5,33,32,1,1,2,0 
5,33,33,1,0,1,0 
8,1,1,1,1,1,0 
8,1,2,0,0,33,0 
8,1,3,0,0,32,0 
8,1,4,0,1,31,0 
8,1,5,0,0,30,0 
8,1,6,1,1,29,0 
8,1,7,0,1,28,0 
8,1,8,1,1,27,0 
8,1,9,1,1,26,0 
8,1,10,1,1,25,0 
8,1,11,0,0,24,0 
8,1,12,0,1,23,0 
8,1,13,0,0,22,0 
8,1,14,0,1,21,0 
8,1,15,1,1,20,0 
8,1,16,0,0,19,0 
8,1,17,1,1,18,0 
8,1,18,1,1,17,0 
8,1,19,0,0,16,0 
8,1,20,0,0,15,0 
8,1,21,0,0,14,0 
8,1,22,0,0,13,0 
8,1,23,0,0,12,0 
8,1,24,0,0,11,0 
8,1,25,0,1,10,0 
8,1,26,0,0,9,0 
8,1,27,0,1,8,0 
8,1,28,0,0,7,0 
8,1,29,1,1,6,0 
8,1,30,1,1,5,0 
8,1,31,0,1,4,0 
8,1,32,0,1,3,0 
8,1,33,0,1,2,0 
8,2,1,0,0,2,0 
8,2,2,1,1,1,0 
8,2,3,1,1,33,0 
8,2,4,0,0,32,0 
8,2,5,0,0,31,0 
8,2,6,0,0,30,0 
8,2,7,0,0,29,0 
8,2,8,0,1,28,0 
8,2,9,0,0,27,0 
8,2,10,0,0,26,0 
8,2,11,1,1,25,0 
8,2,12,0,1,24,0 
8,2,13,1,1,23,0 
8,2,14,0,0,22,0 
8,2,15,0,1,21,0 
8,2,16,1,1,20,0 
8,2,17,0,0,19,0 
8,2,18,0,0,18,0 
8,2,19,1,1,17,0 
8,2,20,0,0,16,0 
8,2,21,0,1,15,0 
8,2,22,1,1,14,0 
8,2,23,0,0,13,0 
8,2,24,0,0,12,0 
8,2,25,0,1,11,0 
8,2,26,0,1,10,0 
8,2,27,0,1,9,0 
8,2,28,0,0,8,0 
8,2,29,0,1,7,0 
8,2,30,0,0,6,0 
8,2,31,1,1,5,0 
8,2,32,1,0,4,0 
8,2,33,0,0,3,0 
8,3,1,0,0,3,0 
8,3,2,0,0,2,0 
8,3,3,0,1,1,0 
8,3,4,0,0,33,0 
8,3,5,0,0,32,0 
8,3,6,0,0,31,0 
8,3,7,0,0,30,0 
8,3,8,1,1,29,0 
8,3,9,0,1,28,0 
8,3,10,0,0,27,0 
8,3,11,1,1,26,0 
8,3,12,0,0,25,0 
8,3,13,0,0,24,0 
8,3,14,0,0,23,0 
8,3,15,0,0,22,0 
8,3,16,0,0,21,0 
8,3,17,0,0,20,0 
8,3,18,0,0,19,0 
8,3,19,0,0,18,0 
8,3,20,0,0,17,0 
8,3,21,1,1,16,0 
8,3,22,0,1,15,0 
8,3,23,0,0,14,0 
8,3,24,1,1,13,0 
8,3,25,0,0,12,0 
8,3,26,1,1,11,0 
8,3,27,0,1,10,0 
8,3,28,0,0,9,0 
8,3,29,0,0,8,0 
8,3,30,0,1,7,0 
8,3,31,0,0,6,0 
8,3,32,0,0,5,0 
8,3,33,1,0,4,0 
8,4,1,1,1,4,0 
8,4,2,0,0,3,0 
8,4,3,1,1,2,0 
8,4,4,0,0,1,0 
8,4,5,0,0,33,0 
8,4,6,1,0,32,0 
8,4,7,1,1,31,0 
8,4,8,0,0,30,0 
8,4,9,0,0,29,0 
8,4,10,0,1,28,0 
8,4,11,1,1,27,0 
8,4,12,1,1,26,0 
8,4,13,1,1,25,0 
8,4,14,0,0,24,0 
8,4,15,0,0,23,0 
8,4,16,0,0,22,0 
8,4,17,0,0,21,0 
8,4,18,0,0,20,0 
8,4,19,0,1,19,0 
8,4,20,0,0,18,0 
8,4,21,0,0,17,0 
8,4,22,1,0,16,0 
8,4,23,0,0,15,0 
8,4,24,0,0,14,0 
8,4,25,0,0,13,0 
8,4,26,1,1,12,0 
8,4,27,0,0,11,0 
8,4,28,0,0,10,0 
8,4,29,0,1,9,0 
8,4,30,0,1,8,0 
8,4,31,0,1,7,0 
8,4,32,1,1,6,0 
8,4,33,1,1,5,0 
8,5,1,0,0,5,0 
8,5,2,0,1,4,0 
8,5,3,1,1,3,0 
8,5,4,0,0,2,0 
8,5,5,0,1,1,0 
8,5,6,0,0,33,0 
8,5,7,0,1,32,0 
8,5,8,0,1,31,0 
8,5,9,0,0,30,0 
8,5,10,0,0,29,0 
8,5,11,0,1,28,0 
8,5,12,0,0,27,0 
8,5,13,1,1,26,0 
8,5,14,0,0,25,0 
8,5,15,0,1,24,0 
8,5,16,0,0,23,0 
8,5,17,0,0,22,0 
8,5,18,0,1,21,0 
8,5,19,1,1,20,0 
8,5,20,0,0,19,0 
8,5,21,1,1,18,0 
8,5,22,0,0,17,0 
8,5,23,1,0,16,0 
8,5,24,0,0,15,0 
8,5,25,0,0,14,0 
8,5,26,0,0,13,0 
8,5,27,0,0,12,0 
8,5,28,1,1,11,0 
8,5,29,0,0,10,0 
8,5,30,0,1,9,0 
8,5,31,0,1,8,0 
8,5,32,0,0,7,0 
8,5,33,1,1,6,0 
8,6,1,1,0,6,0 
8,6,2,1,1,5,0 
8,6,3,0,1,4,0 
8,6,4,0,0,3,0 
8,6,5,1,1,2,0 
8,6,6,1,1,1,0 
8,6,7,1,1,33,0 
8,6,8,0,0,32,0 
8,6,9,1,1,31,0 
8,6,10,1,1,30,0 
8,6,11,1,1,29,0 
8,6,12,1,0,28,0 
8,6,13,0,0,27,0 
8,6,14,0,0,26,0 
8,6,15,0,0,25,0 
8,6,16,1,0,24,0 
8,6,17,0,1,23,0 
8,6,18,1,1,22,0 
8,6,19,1,0,21,0 
8,6,20,1,1,20,0 
8,6,21,1,1,19,0 
8,6,22,1,1,18,0 
8,6,23,1,1,17,0 
8,6,24,1,1,16,0 
8,6,25,1,0,15,0 
8,6,26,0,0,14,0 
8,6,27,0,0,13,0 
8,6,28,0,0,12,0 
8,6,29,1,1,11,0 
8,6,30,1,1,10,0 
8,6,31,1,0,9,0 
8,6,32,1,0,8,0 
8,6,33,1,1,7,0 
8,7,1,0,0,7,0 
8,7,2,1,1,6,0 
8,7,3,1,1,5,0 
8,7,4,0,0,4,0 
8,7,5,0,0,3,0 
8,7,6,1,1,2,0 
8,7,7,1,1,1,0 
8,7,8,1,1,33,0 
8,7,9,0,0,32,0 
8,7,10,1,1,31,0 
8,7,11,1,0,30,0 
8,7,12,1,1,29,0 
8,7,13,1,1,28,0 
8,7,14,0,0,27,0 
8,7,15,0,0,26,0 
8,7,16,0,0,25,0 
8,7,17,1,0,24,0 
8,7,18,1,1,23,0 
8,7,19,1,0,22,0 
8,7,20,1,1,21,0 
8,7,21,1,1,20,0 
8,7,22,1,0,19,0 
8,7,23,1,1,18,0 
8,7,24,1,0,17,0 
8,7,25,0,1,16,0 
8,7,26,1,1,15,0 
8,7,27,0,0,14,0 
8,7,28,0,0,13,0 
8,7,29,0,0,12,0 
8,7,30,1,0,11,0 
8,7,31,1,1,10,0 
8,7,32,1,0,9,0 
8,7,33,1,1,8,0 
8,8,1,0,0,8,0 
8,8,2,0,0,7,0 
8,8,3,1,1,6,0 
8,8,4,0,0,5,0 
8,8,5,1,1,4,0 
8,8,6,1,1,3,0 
8,8,7,1,1,2,0 
8,8,8,1,1,1,0 
8,8,9,0,0,33,0 
8,8,10,1,1,32,0 
8,8,11,1,0,31,0 
8,8,12,1,1,30,0 
8,8,13,1,1,29,0 
8,8,14,1,1,28,0 
8,8,15,1,1,27,0 
8,8,16,1,1,26,0 
8,8,17,0,0,25,0 
8,8,18,1,1,24,0 
8,8,19,1,1,23,0 
8,8,20,1,1,22,0 
8,8,21,1,0,21,0 
8,8,22,0,0,20,0 
8,8,23,1,1,19,0 
8,8,24,0,0,18,0 
8,8,25,0,0,17,0 
8,8,26,0,1,16,0 
8,8,27,1,1,15,0 
8,8,28,1,1,14,0 
8,8,29,1,0,13,0 
8,8,30,0,0,12,0 
8,8,31,1,0,11,0 
8,8,32,1,0,10,0 
8,8,33,1,1,9,0 
8,9,1,0,0,9,0 
8,9,2,0,0,8,0 
8,9,3,1,1,7,0 
8,9,4,1,1,6,0 
8,9,5,1,1,5,0 
8,9,6,1,0,4,0 
8,9,7,1,1,3,0 
8,9,8,1,1,2,0 
8,9,9,1,1,1,0 
8,9,10,1,0,33,0 
8,9,11,0,0,32,0 
8,9,12,1,1,31,0 
8,9,13,1,1,30,0 
8,9,14,1,1,29,0 
8,9,15,1,0,28,0 
8,9,16,0,0,27,0 
8,9,17,1,1,26,0 
8,9,18,1,1,25,0 
8,9,19,1,1,24,0 
8,9,20,1,1,23,0 
8,9,21,1,1,22,0 
8,9,22,1,0,21,0 
8,9,23,0,0,20,0 
8,9,24,1,0,19,0 
8,9,25,1,1,18,0 
8,9,26,1,1,17,0 
8,9,27,0,0,16,0 
8,9,28,1,0,15,0 
8,9,29,1,1,14,0 
8,9,30,1,1,13,0 
8,9,31,1,1,12,0 
8,9,32,1,0,11,0 
8,9,33,1,1,10,0 
8,10,1,1,1,10,0 
8,10,2,1,1,9,0 
8,10,3,1,1,8,0 
8,10,4,1,1,7,0 
8,10,5,1,1,6,0 
8,10,6,0,0,5,0 
8,10,7,0,1,4,0 
8,10,8,1,0,3,0 
8,10,9,1,0,2,0 
8,10,10,1,0,1,0 
8,10,11,1,0,33,0 
8,10,12,1,1,32,0 
8,10,13,1,1,31,0 
8,10,14,1,1,30,0 
8,10,15,1,1,29,0 
8,10,16,1,0,28,0 
8,10,17,0,0,27,0 
8,10,18,0,0,26,0 
8,10,19,1,1,25,0 
8,10,20,1,1,24,0 
8,10,21,1,1,23,0 
8,10,22,1,0,22,0 
8,10,23,1,0,21,0 
8,10,24,1,1,20,0 
8,10,25,1,1,19,0 
8,10,26,1,1,18,0 
8,10,27,0,0,17,0 
8,10,28,0,0,16,0 
8,10,29,1,1,15,0 
8,10,30,0,0,14,0 
8,10,31,1,0,13,0 
8,10,32,0,0,12,0 
8,10,33,1,0,11,0 
8,11,1,0,1,11,0 
8,11,2,1,1,10,0 
8,11,3,1,1,9,0 
8,11,4,0,0,8,0 
8,11,5,1,1,7,0 
8,11,6,0,0,6,0 
8,11,7,1,1,5,0 
8,11,8,1,1,4,0 
8,11,9,1,1,3,0 
8,11,10,1,1,2,0 
8,11,11,1,1,1,0 
8,11,12,1,1,33,0 
8,11,13,0,0,32,0 
8,11,14,1,0,31,0 
8,11,15,1,1,30,0 
8,11,16,1,1,29,0 
8,11,17,1,1,28,0 
8,11,18,1,1,27,0 
8,11,19,1,0,26,0 
8,11,20,1,1,25,0 
8,11,21,1,1,24,0 
8,11,22,1,0,23,0 
8,11,23,1,0,22,0 
8,11,24,1,1,21,0 
8,11,25,1,1,20,0 
8,11,26,1,1,19,0 
8,11,27,0,0,18,0 
8,11,28,1,1,17,0 
8,11,29,0,1,16,0 
8,11,30,1,0,15,0 
8,11,31,1,1,14,0 
8,11,32,0,1,13,0 
8,11,33,0,0,12,0 
8,12,1,1,1,12,0 
8,12,2,1,1,11,0 
8,12,3,1,0,10,0 
8,12,4,1,1,9,0 
8,12,5,1,1,8,0 
8,12,6,1,1,7,0 
8,12,7,1,1,6,0 
8,12,8,1,1,5,0 
8,12,9,1,0,4,0 
8,12,10,1,1,3,0 
8,12,11,1,1,2,0 
8,12,12,1,0,1,0 
8,12,13,1,1,33,0 
8,12,14,0,0,32,0 
8,12,15,1,1,31,0 
8,12,16,1,0,30,0 
8,12,17,1,1,29,0 
8,12,18,0,0,28,0 
8,12,19,0,0,27,0 
8,12,20,0,0,26,0 
8,12,21,0,0,25,0 
8,12,22,1,1,24,0 
8,12,23,1,1,23,0 
8,12,24,1,1,22,0 
8,12,25,1,0,21,0 
8,12,26,1,1,20,0 
8,12,27,1,0,19,0 
8,12,28,1,1,18,0 
8,12,29,1,0,17,0 
8,12,30,0,0,16,0 
8,12,31,1,1,15,0 
8,12,32,1,1,14,0 
8,12,33,1,1,13,0 
8,13,1,0,1,13,0 
8,13,2,0,0,12,0 
8,13,3,0,0,11,0 
8,13,4,0,1,10,0 
8,13,5,0,1,9,0 
8,13,6,0,1,8,0 
8,13,7,1,1,7,0 
8,13,8,0,0,6,0 
8,13,9,1,1,5,0 
8,13,10,0,1,4,0 
8,13,11,0,0,3,0 
8,13,12,0,1,2,0 
8,13,13,0,0,1,0 
8,13,14,1,1,33,0 
8,13,15,0,0,32,0 
8,13,16,0,1,31,0 
8,13,17,0,0,30,0 
8,13,18,1,1,29,0 
8,13,19,0,1,28,0 
8,13,20,0,0,27,0 
8,13,21,1,1,26,0 
8,13,22,0,0,25,0 
8,13,23,0,1,24,0 
8,13,24,0,0,23,0 
8,13,25,0,1,22,0 
8,13,26,0,1,21,0 
8,13,27,0,0,20,0 
8,13,28,0,0,19,0 
8,13,29,0,0,18,0 
8,13,30,0,0,17,0 
8,13,31,0,1,16,0 
8,13,32,0,0,15,0 
8,13,33,0,0,14,0 
8,14,1,1,1,14,0 
8,14,2,0,1,13,0 
8,14,3,1,1,12,0 
8,14,4,0,0,11,0 
8,14,5,0,0,10,0 
8,14,6,0,0,9,0 
8,14,7,0,1,8,0 
8,14,8,1,1,7,0 
8,14,9,1,1,6,0 
8,14,10,1,1,5,0 
8,14,11,0,1,4,0 
8,14,12,0,0,3,0 
8,14,13,0,0,2,0 
8,14,14,0,0,1,0 
8,14,15,0,0,33,0 
8,14,16,0,0,32,0 
8,14,17,0,0,31,0 
8,14,18,0,1,30,0 
8,14,19,1,1,29,0 
8,14,20,0,1,28,0 
8,14,21,1,1,27,0 
8,14,22,0,0,26,0 
8,14,23,1,1,25,0 
8,14,24,0,0,24,0 
8,14,25,0,0,23,0 
8,14,26,0,1,22,0 
8,14,27,0,1,21,0 
8,14,28,0,0,20,0 
8,14,29,0,0,19,0 
8,14,30,1,1,18,0 
8,14,31,0,0,17,0 
8,14,32,1,0,16,0 
8,14,33,0,0,15,0 
8,15,1,0,0,15,0 
8,15,2,0,0,14,0 
8,15,3,1,1,13,0 
8,15,4,1,1,12,0 
8,15,5,1,1,11,0 
8,15,6,0,0,10,0 
8,15,7,0,0,9,0 
8,15,8,1,1,8,0 
8,15,9,1,1,7,0 
8,15,10,0,0,6,0 
8,15,11,1,1,5,0 
8,15,12,1,0,4,0 
8,15,13,1,1,3,0 
8,15,14,1,0,2,0 
8,15,15,1,0,1,0 
8,15,16,1,1,33,0 
8,15,17,0,0,32,0 
8,15,18,1,1,31,0 
8,15,19,1,0,30,0 
8,15,20,1,1,29,0 
8,15,21,1,0,28,0 
8,15,22,1,1,27,0 
8,15,23,1,1,26,0 
8,15,24,1,1,25,0 
8,15,25,1,0,24,0 
8,15,26,1,1,23,0 
8,15,27,1,0,22,0 
8,15,28,1,0,21,0 
8,15,29,1,1,20,0 
8,15,30,1,1,19,0 
8,15,31,1,1,18,0 
8,15,32,1,0,17,0 
8,15,33,0,0,16,0 
8,16,1,0,0,16,0 
8,16,2,0,0,15,0 
8,16,3,1,1,14,0 
8,16,4,1,1,13,0 
8,16,5,0,0,12,0 
8,16,6,1,1,11,0 
8,16,7,0,0,10,0 
8,16,8,0,0,9,0 
8,16,9,0,0,8,0 
8,16,10,1,1,7,0 
8,16,11,0,0,6,0 
8,16,12,1,1,5,0 
8,16,13,1,0,4,0 
8,16,14,0,0,3,0 
8,16,15,0,0,2,0 
8,16,16,1,1,1,0 
8,16,17,1,1,33,0 
8,16,18,0,0,32,0 
8,16,19,0,0,31,0 
8,16,20,1,1,30,0 
8,16,21,0,0,29,0 
8,16,22,0,1,28,0 
8,16,23,0,0,27,0 
8,16,24,1,1,26,0 
8,16,25,0,0,25,0 
8,16,26,0,0,24,0 
8,16,27,0,0,23,0 
8,16,28,0,0,22,0 
8,16,29,0,0,21,0 
8,16,30,1,0,20,0 
8,16,31,0,0,19,0 
8,16,32,0,1,18,0 
8,16,33,0,1,17,0 
8,17,1,0,0,17,0 
8,17,2,1,1,16,0 
8,17,3,0,0,15,0 
8,17,4,0,0,14,0 
8,17,5,0,1,13,0 
8,17,6,0,0,12,0 
8,17,7,0,0,11,0 
8,17,8,0,1,10,0 
8,17,9,0,0,9,0 
8,17,10,0,0,8,0 
8,17,11,0,0,7,0 
8,17,12,1,1,6,0 
8,17,13,1,1,5,0 
8,17,14,1,0,4,0 
8,17,15,0,1,3,0 
8,17,16,0,0,2,0 
8,17,17,0,0,1,0 
8,17,18,0,0,33,0 
8,17,19,0,0,32,0 
8,17,20,0,0,31,0 
8,17,21,0,1,30,0 
8,17,22,0,1,29,0 
8,17,23,0,0,28,0 
8,17,24,1,1,27,0 
8,17,25,0,0,26,0 
8,17,26,0,1,25,0 
8,17,27,0,0,24,0 
8,17,28,0,0,23,0 
8,17,29,0,1,22,0 
8,17,30,0,1,21,0 
8,17,31,0,0,20,0 
8,17,32,0,0,19,0 
8,17,33,0,0,18,0 
8,18,1,0,0,18,0 
8,18,2,1,1,17,0 
8,18,3,0,0,16,0 
8,18,4,0,0,15,0 
8,18,5,0,0,14,0 
8,18,6,0,0,13,0 
8,18,7,0,0,12,0 
8,18,8,0,1,11,0 
8,18,9,0,0,10,0 
8,18,10,0,1,9,0 
8,18,11,0,0,8,0 
8,18,12,0,1,7,0 
8,18,13,0,0,6,0 
8,18,14,1,1,5,0 
8,18,15,1,1,4,0 
8,18,16,0,0,3,0 
8,18,17,0,1,2,0 
8,18,18,0,1,1,0 
8,18,19,0,1,33,0 
8,18,20,1,1,32,0 
8,18,21,0,0,31,0 
8,18,22,0,1,30,0 
8,18,23,0,0,29,0 
8,18,24,0,0,28,0 
8,18,25,0,0,27,0 
8,18,26,0,0,26,0 
8,18,27,0,1,25,0 
8,18,28,0,0,24,0 
8,18,29,0,1,23,0 
8,18,30,0,1,22,0 
8,18,31,0,1,21,0 
8,18,32,1,1,20,0 
8,18,33,0,0,19,0 
8,19,1,1,1,19,0 
8,19,2,1,1,18,0 
8,19,3,1,0,17,0 
8,19,4,0,1,16,0 
8,19,5,1,1,15,0 
8,19,6,0,0,14,0 
8,19,7,1,1,13,0 
8,19,8,0,0,12,0 
8,19,9,0,0,11,0 
8,19,10,1,1,10,0 
8,19,11,1,1,9,0 
8,19,12,1,1,8,0 
8,19,13,1,1,7,0 
8,19,14,1,1,6,0 
8,19,15,0,0,5,0 
8,19,16,0,0,4,0 
8,19,17,1,1,3,0 
8,19,18,1,0,2,0 
8,19,19,1,0,1,0 
8,19,20,1,1,33,0 
8,19,21,1,1,32,0 
8,19,22,1,1,31,0 
8,19,23,1,1,30,0 
8,19,24,1,1,29,0 
8,19,25,1,0,28,0 
8,19,26,0,0,27,0 
8,19,27,1,1,26,0 
8,19,28,1,0,25,0 
8,19,29,1,1,24,0 
8,19,30,1,1,23,0 
8,19,31,1,0,22,0 
8,19,32,1,1,21,0 
8,19,33,1,1,20,0 
8,20,1,1,1,20,0 
8,20,2,1,1,19,0 
8,20,3,0,0,18,0 
8,20,4,0,0,17,0 
8,20,5,0,0,16,0 
8,20,6,1,1,15,0 
8,20,7,0,0,14,0 
8,20,8,0,0,13,0 
8,20,9,1,1,12,0 
8,20,10,0,1,11,0 
8,20,11,0,1,10,0 
8,20,12,0,0,9,0 
8,20,13,0,1,8,0 
8,20,14,1,1,7,0 
8,20,15,1,1,6,0 
8,20,16,1,1,5,0 
8,20,17,0,1,4,0 
8,20,18,0,0,3,0 
8,20,19,0,1,2,0 
8,20,20,0,0,1,0 
8,20,21,0,0,33,0 
8,20,22,0,0,32,0 
8,20,23,0,1,31,0 
8,20,24,0,1,30,0 
8,20,25,1,1,29,0 
8,20,26,0,0,28,0 
8,20,27,0,0,27,0 
8,20,28,1,1,26,0 
8,20,29,0,0,25,0 
8,20,30,0,1,24,0 
8,20,31,1,1,23,0 
8,20,32,0,1,22,0 
8,20,33,0,0,21,0 
8,21,1,1,1,21,0 
8,21,2,0,0,20,0 
8,21,3,1,1,19,0 
8,21,4,0,0,18,0 
8,21,5,0,0,17,0 
8,21,6,1,1,16,0 
8,21,7,1,1,15,0 
8,21,8,0,0,14,0 
8,21,9,1,0,13,0 
8,21,10,0,0,12,0 
8,21,11,1,1,11,0 
8,21,12,1,1,10,0 
8,21,13,1,1,9,0 
8,21,14,1,1,8,0 
8,21,15,0,0,7,0 
8,21,16,0,0,6,0 
8,21,17,0,0,5,0 
8,21,18,1,1,4,0 
8,21,19,1,1,3,0 
8,21,20,1,1,2,0 
8,21,21,1,1,1,0 
8,21,22,0,0,33,0 
8,21,23,1,1,32,0 
8,21,24,1,0,31,0 
8,21,25,1,0,30,0 
8,21,26,0,0,29,0 
8,21,27,1,1,28,0 
8,21,28,0,0,27,0 
8,21,29,1,1,26,0 
8,21,30,0,0,25,0 
8,21,31,1,0,24,0 
8,21,32,1,1,23,0 
8,21,33,1,0,22,0 
8,22,1,0,0,22,0 
8,22,2,1,1,21,0 
8,22,3,0,0,20,0 
8,22,4,1,1,19,0 
8,22,5,1,1,18,0 
8,22,6,1,1,17,0 
8,22,7,0,0,16,0 
8,22,8,1,1,15,0 
8,22,9,0,0,14,0 
8,22,10,0,0,13,0 
8,22,11,1,1,12,0 
8,22,12,1,1,11,0 
8,22,13,1,1,10,0 
8,22,14,1,1,9,0 
8,22,15,1,1,8,0 
8,22,16,1,1,7,0 
8,22,17,0,0,6,0 
8,22,18,0,0,5,0 
8,22,19,0,0,4,0 
8,22,20,1,0,3,0 
8,22,21,1,0,2,0 
8,22,22,1,0,1,0 
8,22,23,0,0,33,0 
8,22,24,0,0,32,0 
8,22,25,1,1,31,0 
8,22,26,1,0,30,0 
8,22,27,1,1,29,0 
8,22,28,1,1,28,0 
8,22,29,0,0,27,0 
8,22,30,1,1,26,0 
8,22,31,0,0,25,0 
8,22,32,1,0,24,0 
8,22,33,0,0,23,0 
8,23,1,0,1,23,0 
8,23,2,0,1,22,0 
8,23,3,0,0,21,0 
8,23,4,1,1,20,0 
8,23,5,0,0,19,0 
8,23,6,1,1,18,0 
8,23,7,1,1,17,0 
8,23,8,0,0,16,0 
8,23,9,0,0,15,0 
8,23,10,1,1,14,0 
8,23,11,0,0,13,0 
8,23,12,1,1,12,0 
8,23,13,0,0,11,0 
8,23,14,0,1,10,0 
8,23,15,0,1,9,0 
8,23,16,0,1,8,0 
8,23,17,0,0,7,0 
8,23,18,1,1,6,0 
8,23,19,1,1,5,0 
8,23,20,0,1,4,0 
8,23,21,0,0,3,0 
8,23,22,0,1,2,0 
8,23,23,0,1,1,0 
8,23,24,0,0,33,0 
8,23,25,0,0,32,0 
8,23,26,0,0,31,0 
8,23,27,0,1,30,0 
8,23,28,1,1,29,0 
8,23,29,0,1,28,0 
8,23,30,0,0,27,0 
8,23,31,1,1,26,0 
8,23,32,0,1,25,0 
8,23,33,0,0,24,0 
8,24,1,0,0,24,0 
8,24,2,0,0,23,0 
8,24,3,1,1,22,0 
8,24,4,0,0,21,0 
8,24,5,0,0,20,0 
8,24,6,0,1,19,0 
8,24,7,0,0,18,0 
8,24,8,0,0,17,0 
8,24,9,1,0,16,0 
8,24,10,0,0,15,0 
8,24,11,1,1,14,0 
8,24,12,0,0,13,0 
8,24,13,0,0,12,0 
8,24,14,1,1,11,0 
8,24,15,0,1,10,0 
8,24,16,0,1,9,0 
8,24,17,0,1,8,0 
8,24,18,0,1,7,0 
8,24,19,0,0,6,0 
8,24,20,0,0,5,0 
8,24,21,0,0,4,0 
8,24,22,0,0,3,0 
8,24,23,0,0,2,0 
8,24,24,0,0,1,0 
8,24,25,0,1,33,0 
8,24,26,0,0,32,0 
8,24,27,0,1,31,0 
8,24,28,0,1,30,0 
8,24,29,0,0,29,0 
8,24,30,0,0,28,0 
8,24,31,1,1,27,0 
8,24,32,0,0,26,0 
8,24,33,0,1,25,0 
8,25,1,1,1,25,0 
8,25,2,1,1,24,0 
8,25,3,0,0,23,0 
8,25,4,0,0,22,0 
8,25,5,1,1,21,0 
8,25,6,0,0,20,0 
8,25,7,1,1,19,0 
8,25,8,1,1,18,0 
8,25,9,1,1,17,0 
8,25,10,0,0,16,0 
8,25,11,1,1,15,0 
8,25,12,0,0,14,0 
8,25,13,1,0,13,0 
8,25,14,0,0,12,0 
8,25,15,0,0,11,0 
8,25,16,1,1,10,0 
8,25,17,1,1,9,0 
8,25,18,1,0,8,0 
8,25,19,1,1,7,0 
8,25,20,0,0,6,0 
8,25,21,1,1,5,0 
8,25,22,1,0,4,0 
8,25,23,1,0,3,0 
8,25,24,1,0,2,0 
8,25,25,1,1,1,0 
8,25,26,1,1,33,0 
8,25,27,1,1,32,0 
8,25,28,1,1,31,0 
8,25,29,1,0,30,0 
8,25,30,1,1,29,0 
8,25,31,1,0,28,0 
8,25,32,0,0,27,0 
8,25,33,1,1,26,0 
8,26,1,1,1,26,0 
8,26,2,0,0,25,0 
8,26,3,0,0,24,0 
8,26,4,1,1,23,0 
8,26,5,1,1,22,0 
8,26,6,0,0,21,0 
8,26,7,1,1,20,0 
8,26,8,1,1,19,0 
8,26,9,0,0,18,0 
8,26,10,1,1,17,0 
8,26,11,0,0,16,0 
8,26,12,0,0,15,0 
8,26,13,1,1,14,0 
8,26,14,0,1,13,0 
8,26,15,1,1,12,0 
8,26,16,0,0,11,0 
8,26,17,0,0,10,0 
8,26,18,0,0,9,0 
8,26,19,1,1,8,0 
8,26,20,0,0,7,0 
8,26,21,0,0,6,0 
8,26,22,0,0,5,0 
8,26,23,0,1,4,0 
8,26,24,0,0,3,0 
8,26,25,0,0,2,0 
8,26,26,0,0,1,0 
8,26,27,0,1,33,0 
8,26,28,1,1,32,0 
8,26,29,0,0,31,0 
8,26,30,0,0,30,0 
8,26,31,1,1,29,0 
8,26,32,0,0,28,0 
8,26,33,0,0,27,0 
8,27,1,1,1,27,0 
8,27,2,1,1,26,0 
8,27,3,1,1,25,0 
8,27,4,1,1,24,0 
8,27,5,1,1,23,0 
8,27,6,1,0,22,0 
8,27,7,1,0,21,0 
8,27,8,0,0,20,0 
8,27,9,1,1,19,0 
8,27,10,0,0,18,0 
8,27,11,1,1,17,0 
8,27,12,0,0,16,0 
8,27,13,1,1,15,0 
8,27,14,0,0,14,0 
8,27,15,1,0,13,0 
8,27,16,1,1,12,0 
8,27,17,1,1,11,0 
8,27,18,1,0,10,0 
8,27,19,1,1,9,0 
8,27,20,1,1,8,0 
8,27,21,1,0,7,0 
8,27,22,1,1,6,0 
8,27,23,1,1,5,0 
8,27,24,1,0,4,0 
8,27,25,1,0,3,0 
8,27,26,1,1,2,0 
8,27,27,1,0,1,0 
8,27,28,1,0,33,0 
8,27,29,0,0,32,0 
8,27,30,1,1,31,0 
8,27,31,1,0,30,0 
8,27,32,1,1,29,0 
8,27,33,1,1,28,0 
8,28,1,0,0,28,0 
8,28,2,0,0,27,0 
8,28,3,0,0,26,0 
8,28,4,1,1,25,0 
8,28,5,0,0,24,0 
8,28,6,1,1,23,0 
8,28,7,0,0,22,0 
8,28,8,0,1,21,0 
8,28,9,1,1,20,0 
8,28,10,0,0,19,0 
8,28,11,0,0,18,0 
8,28,12,1,1,17,0 
8,28,13,0,0,16,0 
8,28,14,0,0,15,0 
8,28,15,1,1,14,0 
8,28,16,0,0,13,0 
8,28,17,1,1,12,0 
8,28,18,0,0,11,0 
8,28,19,0,1,10,0 
8,28,20,0,1,9,0 
8,28,21,0,1,8,0 
8,28,22,0,1,7,0 
8,28,23,0,0,6,0 
8,28,24,0,0,5,0 
8,28,25,1,0,4,0 
8,28,26,0,1,3,0 
8,28,27,0,1,2,0 
8,28,28,0,0,1,0 
8,28,29,0,0,33,0 
8,28,30,1,1,32,0 
8,28,31,0,0,31,0 
8,28,32,0,1,30,0 
8,28,33,0,0,29,0 
8,29,1,0,0,29,0 
8,29,2,0,1,28,0 
8,29,3,0,0,27,0 
8,29,4,0,0,26,0 
8,29,5,0,0,25,0 
8,29,6,0,0,24,0 
8,29,7,0,0,23,0 
8,29,8,0,0,22,0 
8,29,9,0,0,21,0 
8,29,10,1,1,20,0 
8,29,11,0,0,19,0 
8,29,12,1,1,18,0 
8,29,13,1,1,17,0 
8,29,14,0,0,16,0 
8,29,15,0,0,15,0 
8,29,16,1,1,14,0 
8,29,17,0,0,13,0 
8,29,18,0,0,12,0 
8,29,19,0,0,11,0 
8,29,20,0,0,10,0 
8,29,21,0,0,9,0 
8,29,22,0,1,8,0 
8,29,23,0,1,7,0 
8,29,24,1,1,6,0 
8,29,25,0,0,5,0 
8,29,26,1,0,4,0 
8,29,27,0,1,3,0 
8,29,28,0,0,2,0 
8,29,29,0,0,1,0 
8,29,30,1,1,33,0 
8,29,31,1,1,32,0 
8,29,32,0,1,31,0 
8,29,33,0,0,30,0 
8,30,1,0,0,30,0 
8,30,2,1,1,29,0 
8,30,3,0,0,28,0 
8,30,4,1,1,27,0 
8,30,5,0,0,26,0 
8,30,6,1,1,25,0 
8,30,7,1,1,24,0 
8,30,8,0,1,23,0 
8,30,9,1,1,22,0 
8,30,10,1,1,21,0 
8,30,11,0,0,20,0 
8,30,12,1,1,19,0 
8,30,13,1,1,18,0 
8,30,14,1,1,17,0 
8,30,15,1,0,16,0 
8,30,16,1,0,15,0 
8,30,17,0,0,14,0 
8,30,18,0,0,13,0 
8,30,19,0,0,12,0 
8,30,20,1,1,11,0 
8,30,21,1,0,10,0 
8,30,22,1,0,9,0 
8,30,23,1,0,8,0 
8,30,24,0,0,7,0 
8,30,25,0,0,6,0 
8,30,26,0,0,5,0 
8,30,27,1,0,4,0 
8,30,28,1,1,3,0 
8,30,29,1,1,2,0 
8,30,30,1,1,1,0 
8,30,31,0,0,33,0 
8,30,32,1,1,32,0 
8,30,33,1,0,31,0 
8,31,1,1,1,31,0 
8,31,2,0,0,30,0 
8,31,3,1,1,29,0 
8,31,4,1,1,28,0 
8,31,5,0,0,27,0 
8,31,6,1,1,26,0 
8,31,7,0,0,25,0 
8,31,8,1,1,24,0 
8,31,9,0,0,23,0 
8,31,10,1,1,22,0 
8,31,11,1,1,21,0 
8,31,12,0,0,20,0 
8,31,13,1,1,19,0 
8,31,14,1,1,18,0 
8,31,15,0,0,17,0 
8,31,16,1,0,16,0 
8,31,17,1,1,15,0 
8,31,18,0,0,14,0 
8,31,19,1,1,13,0 
8,31,20,0,0,12,0 
8,31,21,1,1,11,0 
8,31,22,1,0,10,0 
8,31,23,1,1,9,0 
8,31,24,1,0,8,0 
8,31,25,0,0,7,0 
8,31,26,0,0,6,0 
8,31,27,1,1,5,0 
8,31,28,1,0,4,0 
8,31,29,1,0,3,0 
8,31,30,1,0,2,0 
8,31,31,1,1,1,0 
8,31,32,0,0,33,0 
8,31,33,0,0,32,0 
8,32,1,0,0,32,0 
8,32,2,1,1,31,0 
8,32,3,1,1,30,0 
8,32,4,1,1,29,0 
8,32,5,1,0,28,0 
8,32,6,0,0,27,0 
8,32,7,0,0,26,0 
8,32,8,1,1,25,0 
8,32,9,1,1,24,0 
8,32,10,1,1,23,0 
8,32,11,1,0,22,0 
8,32,12,1,1,21,0 
8,32,13,1,1,20,0 
8,32,14,1,1,19,0 
8,32,15,0,0,18,0 
8,32,16,0,0,17,0 
8,32,17,0,0,16,0 
8,32,18,1,0,15,0 
8,32,19,0,0,14,0 
8,32,20,0,0,13,0 
8,32,21,0,0,12,0 
8,32,22,1,0,11,0 
8,32,23,1,1,10,0 
8,32,24,0,0,9,0 
8,32,25,0,0,8,0 
8,32,26,0,0,7,0 
8,32,27,1,1,6,0 
8,32,28,1,1,5,0 
8,32,29,0,0,4,0 
8,32,30,1,1,3,0 
8,32,31,1,1,2,0 
8,32,32,1,0,1,0 
8,32,33,1,1,33,0 
8,33,1,1,1,33,0 
8,33,2,1,1,32,0 
8,33,3,1,1,31,0 
8,33,4,1,1,30,0 
8,33,5,1,1,29,0 
8,33,6,1,0,28,0 
8,33,7,0,0,27,0 
8,33,8,0,0,26,0 
8,33,9,1,1,25,0 
8,33,10,1,1,24,0 
8,33,11,1,0,23,0 
8,33,12,1,1,22,0 
8,33,13,1,0,21,0 
8,33,14,0,0,20,0 
8,33,15,1,0,19,0 
8,33,16,0,0,18,0 
8,33,17,0,0,17,0 
8,33,18,0,0,16,0 
8,33,19,1,0,15,0 
8,33,20,1,1,14,0 
8,33,21,1,0,13,0 
8,33,22,1,1,12,0 
8,33,23,1,1,11,0 
8,33,24,1,1,10,0 
8,33,25,1,0,9,0 
8,33,26,1,0,8,0 
8,33,27,1,1,7,0 
8,33,28,1,1,6,0 
8,33,29,1,1,5,0 
8,33,30,1,0,4,0 
8,33,31,1,0,3,0 
8,33,32,1,1,2,0 
8,33,33,1,0,1,0 

